Adaptive stochastic Galerkin FEM for lognormal coefficients in hierarchical tensor representations

Stochastic Galerkin methods for non-affine coefficient representations are known to cause major difficulties from theoretical and numerical points of view. In this work, an adaptive Galerkin FE method for linear parametric PDEs with lognormal coefficients discretized in Hermite chaos polynomials is derived. It employs problem-adapted function spaces to ensure solvability of the variational formulation. The inherently high computational complexity of the parametric operator is made tractable by using hierarchical tensor representations. For this, a new tensor train format of the lognormal coefficient is derived and verified numerically. The central novelty is the derivation of a reliable residual-based a posteriori error estimator. This can be regarded as a unique feature of stochastic Galerkin methods. It allows for an adaptive algorithm to steer the refinements of the physical mesh and the anisotropic Wiener chaos polynomial degrees. For the evaluation of the error estimator to become feasible, a numerically efficient tensor format discretization is developed. Benchmark examples with unbounded lognormal coefficient fields illustrate the performance of the proposed Galerkin discretization and the fully adaptive algorithm.

==> results/20180403175058sample/thx0.3_thy0.0_adaptive_P2_domsquare_scale1.0_ezw0.5_rzw20.0_sol_error.dat <==
refine, tt_dof, L2, H1, L2_rel, H1_rel, resnorm, eta, sampled_eta, rhs, sampled_rhs, sq, sampled_sq,zero, sampled_zero, jump, sampled_jump, zeta, overall, als_iter 
0,1944,0.0062941267717634723,0.077433979478260376,0.13570041412778963,0.32505302759059646,2.8445800388772417e-05,0.31664019760547218,0.26085640946059341,0.35730314886301434,0.35661429193768485,0.36267085798237292,0.36340491917566714,0.46472930667786344,0.42900927852427856,0.15755539795533671,0.15834483668331284,0,0.31666864340586098,0
1,2429,0.0029875519705276966,0.048930885192320576,0.065251111144473559,0.20940079911912021,0.0051501687807131028,0.2019511103405025,0.29795009652784071,0.29626012029777987,0.29570430311117929,0.35979159040800301,0.28068128954683885,0.39550149484002523,0.37440442717932071,0.16725921509581751,0.12140800994618309,0,0.20710127912121562,103
2,2992,0.0011823066810751647,0.029086964746661163,0.025767653506704739,0.12285835461276746,0.0056579925813832347,0.16533675441883947,1.5103300963659567,0.20948754005770251,0.20885955548152232,1.4655895438466633,0.22642262196227844,0.31085338122905587,0.28191483649014815,0.43114856388284478,0.10919111567710366,0,0.17099474700022271,200
3,3663,0.0012306518474024062,0.027278435239841289,0.026436326975048548,0.11230159859345777,0.0075833138206071139,0.47939741375677836,1.8512760773654637,0.18583467385752125,0.18584936474471861,1.7883513516527276,0.40912527977699892,0.28000445403384461,0.24942787308056716,0.52238924753346516,0.30018771336875227,0,0.48698072757738547,9999
4,4259,0.00056968467726206554,0.018773015118000638,0.012370435974134494,0.078672198007292957,0.0013783773960314375,0.073559412506921579,0.073274505351329761,0.1629583681374393,0.16347424234776453,0.16061136125382985,0.16113862810780991,0.22150159388083002,0.22225002777669736,0.045614363049425094,0.046006267349824007,0,0.074937789902953023,93
5,5419,0.00029849008802968293,0.011103035410357624,0.0064352988773108376,0.046236710559813023,0.0011006107498008491,0.058587922710877649,0.05903734278509682,0.13811237091824993,0.13981124686675681,0.14061399257334503,0.14432831569553448,0.18984749835883602,0.19431259801654588,0.026079849849190019,0.028497069561069961,0,0.059688533460678497,174
6,6684,0.00021120083279329766,0.0095453130790840272,0.0045799563902834276,0.039902622847017712,0.00068255657281669562,0.036126962210719822,0.037443704179232054,0.11053502228140055,0.11060305532596702,0.11057413573881752,0.11044727006425215,0.15321247072799099,0.15343137391889891,0.020771651934817181,0.02036439513295123,0,0.03680951878353652,43
7,8195,0.0001311698308401789,0.0067678142369040394,0.0028415635507423073,0.028325734058665078,0.00049394254175440851,0.033989557825395082,0.030852369567821652,0.10172458141673756,0.10159058585084613,0.10235596662559256,0.10320168090295617,0.14193577340515801,0.14202422958922678,0.016522654502226185,0.018839791847723695,0,0.034483500367149492,66
8,10095,0.00010991564472127693,0.0062432920064316583,0.0023861038166515395,0.02613138730096538,0.000354944653691693,0.02260246071317237,0.026892042116180605,0.090020940012884645,0.089272784523897197,0.089319130959456497,0.088373891617325395,0.12480031950316148,0.12432849466221343,0.014718181990779183,0.013743036019074331,0,0.022957405366864064,56
9,12645,6.9466089425169054e-05,0.0040491659718903516,0.0015114459046819048,0.017025922735550186,0.00024943809714731346,0.017534033114341818,0.021255276704188815,0.079150725197160654,0.07867840600384346,0.079805571297834346,0.079315829123965953,0.11080864539752136,0.11077631351069055,0.0098273177009334019,0.0098763166892234921,0,0.01778347121148913,40
10,14729,4.6741289351773287e-05,0.0032787120305930095,0.0010113603284666605,0.013692417617058618,0.00018480231336693434,0.013510945136509248,0.01500821378642204,0.07182173111126644,0.071678255991188697,0.072180025956135832,0.071985129304604906,0.10100677889559585,0.10096291988176942,0.0077005621272228956,0.0075116979834968459,0,0.013695747449876183,203
11,19159,3.3361010459241086e-05,0.0025870922754011338,0.00072593015259623465,0.010853869401243639,0.00013317471796378454,0.011012888946058473,0.012053745673979675,0.062636374401906961,0.062841347713335161,0.062850384457737538,0.063090453429919216,0.088109316272000401,0.088575764830515324,0.0059209943414171929,0.0061245033943886787,0,0.011146063664022257,126
12,25194,2.2777027054200106e-05,0.0018708888707697682,0.00049425163953340347,0.0078097676112511734,9.9050181325750078e-05,0.0080084989336097114,0.0084967131827951396,0.053965657734004358,0.054210877025103577,0.054128987318796624,0.054365261092170658,0.076093659319875703,0.07648221690355822,0.0044944010477295897,0.0043891634968150871,0,0.0081075491149354608,46
13,34287,1.772510994160181e-05,0.0014555550380906338,0.00038462282502221395,0.0060597805619141167,6.5406033690972162e-05,0.0066657730397342392,0.0073899864717489267,0.047104103255232045,0.047624917316241751,0.047300960708916845,0.047856577250272765,0.066440032331191001,0.067300712414286007,0.0035654408922693353,0.0039285730485112179,0,0.0067311790734252116,211
14,42833,1.3850658155678514e-05,0.0011282349245321168,0.0003017489196070374,0.0047034138540774208,5.3882534146548881e-05,0.0047086868547609123,0.0051542050220760851,0.04135359013057445,0.041501885025030605,0.041432970884365039,0.041586874904711767,0.058372035093189209,0.058625226893520156,0.0026551492119850531,0.0026859514593344219,0,0.0047625693889074613,467
15,54435,1.0579203399271152e-05,0.00085157323653021718,0.00023250422546232158,0.003548803021782212,4.0830634803572027e-05,0.0033491044365008436,0.0037487143749536547,0.035900692985987762,0.035890977909029217,0.035943352145748918,0.035924973746801959,0.050699573085933855,0.050705388209870715,0.0019274984340986218,0.0018673135959077522,0,0.0033899350713044157,34
16,74799,9.5765327439049154e-06,0.00062801792677534508,0.00021109927563417086,0.002621340070621668,3.2949805601848318e-05,0.0025326389010228213,0.0030638725890672941,0.031555884195655012,0.031355254997070404,0.031597347759846926,0.031391690401959375,0.044572742156048548,0.044316970253290747,0.0013965835905223726,0.0013482840984967396,0,0.0025655887066246695,273
17,101135,8.9532180169132847e-06,0.00047020239098809359,0.00019782493907786626,0.0019663669227662317,2.6408561345247363e-05,0.0020323880164208039,0.0021656348498386253,0.027052677231943149,0.02716933014615423,0.027091201097255765,0.027209493165866915,0.038240872368833868,0.038414699968405519,0.0011286148699264185,0.0011361143330740171,0,0.0020587965777660515,668
18,140904,8.6714615814607793e-06,0.00036878616410206594,0.00019180144593643829,0.0015434601093975286,1.5364220243740157e-05,0.0014489519233559409,0.0018510893200679569,0.023673222196564959,0.023603581895448308,0.023698038221181363,0.023626771216301058,0.033456994487459583,0.033376176971867018,0.00088235316300231022,0.00084572722021412146,0,0.0014643161435996812,25


==> results/20180403181243sample/thx0.3_thy0.0_adaptive_P1_domsquare_scale1.0_ezw0.5_rzw20.0_sol_error.dat <==
refine, tt_dof, L2, H1, L2_rel, H1_rel, resnorm, eta, sampled_eta, rhs, sampled_rhs, sq, sampled_sq,zero, sampled_zero, jump, sampled_jump, zeta, overall, als_iter 
0,1836,0.0092804980815443718,0.097628876893399802,0.20518473582165722,0.42762806499188233,0.0016901100595008809,0.42640770831131886,0.37960839897365839,0.35730314886301479,0.35777156305246977,0.12332809628443389,0.12290728006854361,0.27384260579798364,0.1942430644464628,0.27607417445499288,0.27649088767988134,0,0.42809781837081973,0
1,2311,0.0057321531040758359,0.075812062575883174,0.12706916395456255,0.33358234788363833,0.0033781648106163097,0.31362884460713542,0.25603690845100141,0.28070193370268526,0.27928362373930132,0.11841483509898422,0.11452199663964656,0.25771121424671123,0.17608574401238405,0.19787450488052877,0.19558786059138422,0,0.31700700941775173,31
2,2806,0.0037124947662851809,0.062378281433604285,0.081505678754303021,0.27207447550739999,0.0028650106303195833,0.25524628253499221,0.21643557920229925,0.20948754005770273,0.21011639520203881,0.084869020466160863,0.088141286124433962,0.18532974885376172,0.1324253517321835,0.17350416617626216,0.1754119513515453,0,0.25811129316531178,256
3,3584,0.0023136262056523498,0.050265303721166707,0.050933244192843813,0.21946112292474731,0.0021466856484782682,0.20654473763317563,0.17284917630555285,0.16533190365239622,0.16583818057277649,0.073100712477932303,0.074129228193372684,0.15322332948620432,0.10729207792057523,0.14379107732484461,0.14551588923632416,0,0.20869142328165391,89
4,4576,0.0014976603096556833,0.03955378422064007,0.033002625257027123,0.17327222981592891,0.0010878984680534531,0.16902326641618171,0.13667120989221054,0.14090505888706836,0.14095158985475531,0.066392180226515246,0.065280041344197265,0.13731836981867637,0.093631583117106079,0.11520936198009718,0.11492129248545611,0,0.17011116488423517,50
5,5838,0.0011454598375152355,0.034799523841188541,0.025054851693850199,0.15134275583723841,0.0009008572965492999,0.13849557624538272,0.11696720988239855,0.11151757513574223,0.11133058149685102,0.051087233243411148,0.047112797539577284,0.10685554731778625,0.071819246719776839,0.10026645109723428,0.098614982484938066,0,0.13939643354193201,298
6,8078,0.00061944856011726462,0.02507405797424116,0.013594258169352504,0.109628825217855,0.00067605909425151611,0.11292702604227264,0.090687136258918999,0.091491248723122809,0.091863079509727302,0.043622007798037807,0.046143856852925783,0.089611435784728966,0.062886022934832475,0.077335877501945316,0.078352308128341805,0,0.11360308513652416,74
7,10981,0.0004259126363356771,0.021172318176688097,0.0093928633805924894,0.092842303218875794,0.00040468075114965857,0.09152162553678668,0.076861706980562425,0.073986083493037785,0.073805684809936073,0.034082495708357759,0.032093594026451309,0.070489135768380617,0.047112057019280132,0.065122063826248494,0.064175353288356773,0,0.091926306287936341,44
8,15540,0.00030551643025892249,0.017825276408198077,0.0066874749756891802,0.07771785772542375,0.0003134753865209658,0.074016456295363492,0.061262237094805015,0.061228812414137551,0.060482883902854577,0.030479163807267375,0.025956088975591225,0.062038037053059963,0.038935424976585149,0.054072477650103999,0.051599470157315752,0,0.074329931681884454,39
9,21905,0.00022942431862953843,0.015328183898288739,0.0050012779064791783,0.066483639977270123,0.00019077828546315315,0.062878757629630563,0.052204418100409884,0.050473014371544202,0.050782069206572071,0.02376485912155453,0.022845554422466371,0.048890916719346172,0.033819144029216319,0.044758566755906747,0.044684838078969717,0,0.063069535915093719,65
10,30976,0.00013929170180503457,0.011952934894656238,0.003060299278507388,0.052475026414497694,0.00012159014808618834,0.053573636394821461,0.04313011432977263,0.042321201096938474,0.042277269745219281,0.020679282295216119,0.021438830093831979,0.042507522295342361,0.029048149433997372,0.038057580522880205,0.038300633535258859,0,0.053695226542907648,36
11,44846,9.6457797816912972e-05,0.01015206762736558,0.0021179081245439927,0.04444100149074251,8.0926945899551886e-05,0.045083501872783073,0.035941417096271959,0.035556518176380357,0.035825265753323024,0.017286345597901969,0.0186097128605585,0.03539294756932948,0.025075024065032939,0.031326705405709879,0.03211709659864375,0,0.045164428818682628,145
12,64196,7.4278632431822362e-05,0.0089485693755933585,0.0016214187180241331,0.03897359721945412,6.6517787416166152e-05,0.037645394798407852,0.030577561469350575,0.029570562599987388,0.029633676582075139,0.01468867327034855,0.014713442261064068,0.029838798080784296,0.020442920307150399,0.027113941826945126,0.027211184635584956,0,0.037711912585824021,511
13,91798,5.3995954636115648e-05,0.0074345160593682598,0.0011735559090843594,0.032299136529811243,4.1511808610099244e-05,0.033062843260584514,0.025954110035191682,0.02505493851379504,0.025411987953419566,0.011972801418413601,0.014504577900945323,0.024563761362145959,0.018373153181102459,0.022492138231846714,0.023970240934559867,0,0.03310435506919461,46
14,132878,3.2989469924974109e-05,0.0060947342873393104,0.00072188435212089906,0.02669091451582568,2.7931758625417833e-05,0.026043581715771365,0.022010936095944733,0.020593639505559685,0.020522792438772842,0.0096376249571154277,0.0089744361956752942,0.019825928311191281,0.013105703384728086,0.018988600220167458,0.018662853353103005,0,0.026071513474396783,235


==> results/20180524032340sample/adaptive_P3_domsquare_sol_error.dat <==
refine, tt_dof, tt_op_dof, L2, H1, L2_rel, H1_rel, resnorm, eta, sampled_eta, rhs, sampled_rhs, sq, sampled_sq, zero, sampled_zero, jump, sampled_jump, zeta, overall, als_iter, m_dofs, L2_semi, H1_semi, L2_semi_rel, H1_semi_rel, L2_disc, H1_disc, L2_disc_rel, H1_disc_rel, coef_cont_semi, coef_cont_disc,coef_semi_disc, rms_L2, rms_H1, rms_L2_rel, rms_H1_rel, rms_L2_semi, rms_H1_semi, rms_L2_semi_rel, rms_H1_semi_rel, rms_L2_disc, rms_H1_disc, rms_L2_disc_rel, rms_H1_disc_rel  
0,98,144,0.0062889823725068737,0.056453277295642888,0.13141658921439611,0.22082914382572669,5.955815754054405e-16,0.21346052412563402,0.092209137771560645,0.23805154423961444,0.23719295812549382,0.2508709006115184,0.31177290751641723,0.33546611371114948,0.332623158197066,0.037885248429132379,0.052351843171163287,0.15356711818145735,0.36702764230709201,1,49,0.0058344849487820174,0.05192735473717236,0.1277160041660117,0.217766251660483,0.0058344849487820521,0.051927354737172512,0.12771600416601231,0.21776625166048333,0.94448053606437443,0.94448053606437443,4.0208814414279697e-15,0.00060184698835742797,0.005745891799077911,0.010976122563458146,0.01769246750918085,0.00048524770773799897,0.0044768802462832108,0.010189023449366544,0.01699117619176899,0.00048524770773800103,0.0044768802462832246,0.010189023449366577,0.016991176191769021
1,188,279,0.0062281102085563261,0.055065042980383686,0.13013785531487998,0.2146230323765046,4.4354958194514882e-16,0.11915631604566236,0.067977106608162946,0.1951260458708037,0.19142674333155379,0.20318321897531177,0.22345865867724102,0.27493683719111528,0.27106297427775322,0.029215701551167435,0.033096729106052283,0.15356711818145735,0.27272343422712014,1,94,0.0057745773313375385,0.050584646062686388,0.12648738549726768,0.2118593639872228,0.0057745773313375715,0.05058464606268654,0.12648738549726829,0.21185936398722319,1.2832569175404556,1.2832569175404558,5.4978499971593221e-15,0.00059724601435780917,0.0056759568927447247,0.010873519413311161,0.017330067929580435,0.00047905481172644558,0.0043840209847631336,0.010067780768591073,0.016604192090573625,0.00047905481172644769,0.0043840209847631484,0.010067780768591106,0.016604192090573653
2,190,546,0.0060217940655991524,0.051933949984029469,0.12820566244883755,0.20656929354272671,0.032722643957718782,0.11915631604566236,0.067977106608162946,0.1951260458708037,0.19142674333155379,0.20318321897531177,0.22345865867724102,0.27493683719111528,0.27106297427775322,0.029215701551167435,0.033096729106052283,0.079168638346218859,0.23104759834960001,30,94,0.005712738047172876,0.047685291899092375,0.12672897482091935,0.20364834322875894,0.0057127380471729185,0.047685291899092555,0.12672897482092016,0.20364834322875944,1.2832569175404556,1.2832569175404558,5.4978499971593221e-15,0.00053947732087970758,0.0052002839049901549,0.010140791027797946,0.016244529928933757,0.00045235225053622333,0.003976162729187098,0.0096780192773908025,0.015489471303926488,0.00045235225053622609,0.0039761627291871136,0.0096780192773908546,0.015489471303926527
3,282,546,0.0038408636895141393,0.03583793814462994,0.082136319769234953,0.14645514208036159,3.0239769722215748e-16,0.11915631604566236,0.067977106608162946,0.1951260458708037,0.19142674333155379,0.20318321897531177,0.22345865867724102,0.27493683719111528,0.27106297427775322,0.029215701551167435,0.033096729106052283,0.079168638346218859,0.19832495439188152,1,94,0.0034709011871030125,0.031805031502508914,0.077347278805029854,0.13792422610808361,0.0034709011871030342,0.031805031502509011,0.077347278805030242,0.13792422610808389,1.2832569175404556,1.2832569175404558,5.4978499971593221e-15,0.00035689644764984194,0.0034522079501750104,0.0068617470568759055,0.011580856433270394,0.0002930186525202404,0.0026816499346253775,0.0063858278817533745,0.010866261926385234,0.00029301865252024143,0.0026816499346253853,0.0063858278817533866,0.01086626192638525
4,417,816,0.0036875450211061706,0.032901735831870116,0.079177017045517564,0.13440989513408474,4.9704158077032169e-16,0.047992587562957434,0.041393207441526796,0.139570089343974,0.13838251891071418,0.14085123927049817,0.14445602516113604,0.19442083660554879,0.19466292366815141,0.013927594378742024,0.013404386095295061,0.079168638346218859,0.12716122590917678,1,139,0.0033663114817676417,0.028427881567540447,0.075078029713911421,0.12405476462382961,0.0033663114817676634,0.02842788156754052,0.075078029713911781,0.12405476462382976,1.5381565761547444,1.5381565761547444,7.1303165462285318e-15,0.00033952384910921376,0.0032270638742209613,0.0066154232251610804,0.010818969488984928,0.000286847211859198,0.0024195805537371392,0.0062576006485004524,0.0099605040578863591,0.00028684721185919876,0.0024195805537371444,0.0062576006485004602,0.0099605040578863661
5,420,1572,0.0035650023367139244,0.030838061999828855,0.078418977358553188,0.12993999532778419,0.0092929566691199172,0.047992587562957434,0.041393207441526796,0.139570089343974,0.13838251891071418,0.14085123927049817,0.14445602516113604,0.19442083660554879,0.19466292366815141,0.013927594378742024,0.013404386095295061,0.057112190006104062,0.11439773423818142,9,139,0.0036435792895416486,0.028835833379650181,0.080951619844342154,0.12464917902385583,0.0036435792895416859,0.028835833379650316,0.080951619844342876,0.12464917902385633,1.5381565761547444,1.5381565761547444,7.1303165462285318e-15,0.00030157932651502976,0.0028054474732890208,0.0063024955217181808,0.010253984619979728,0.00032839994313751031,0.0026252320250183254,0.0069936792339023992,0.010340586548223786,0.00032839994313751107,0.0026252320250183259,0.0069936792339024079,0.010340586548223786
6,556,1572,0.0033029496265136837,0.028283644070617932,0.072770436458288679,0.12112431819056521,4.4048103993773829e-16,0.047992587562957434,0.041393207441526796,0.139570089343974,0.13838251891071418,0.14085123927049817,0.14445602516113604,0.19442083660554879,0.19466292366815141,0.013927594378742024,0.013404386095295061,0.057112190006104062,0.10510477756906195,1,139,0.0033531687465168411,0.027726110046564195,0.07435238050464768,0.11793291462087938,0.0033531687465168727,0.027726110046564303,0.074352380504648277,0.11793291462087972,0.3921932576010127,0.39219325760101231,7.4363945084170923e-15,0.00028585571306744955,0.0024960886069165123,0.0060029409507380751,0.0096567145616891815,0.00031537064679740913,0.0027802418418975397,0.0067047416688537287,0.010493454996514611,0.00031537064679740929,0.0027802418418975345,0.0067047416688537234,0.010493454996514591
7,572,4941,0.0021142777293425897,0.021884336597250826,0.044597016112696494,0.086333966408914956,0.013298571655526155,0.047992587562957434,0.041393207441526796,0.139570089343974,0.13838251891071418,0.14085123927049817,0.14445602516113604,0.19442083660554879,0.19466292366815141,0.013927594378742024,0.013404386095295061,0.04965213684976294,0.11094329606824653,54,139,0.0020884822472774438,0.019184260775247094,0.044674894756619558,0.077676913836582262,0.0020884822472774915,0.019184260775247264,0.044674894756620634,0.077676913836583025,0.3921932576010127,0.39219325760101231,7.4363945084170923e-15,0.00020445251817572302,0.0023182849889501222,0.0036816343346145874,0.0069662507563676406,0.00023942970578042676,0.002069990242208206,0.0047317586010488331,0.0070687396892566076,0.00023942970578042676,0.0020699902422082021,0.0047317586010488365,0.0070687396892566076
8,710,4941,0.0017428773473664499,0.019133686835604524,0.036979465344912602,0.076035790128537173,0.010065900288567412,0.047992587562957434,0.041393207441526796,0.139570089343974,0.13838251891071418,0.14085123927049817,0.14445602516113604,0.19442083660554879,0.19466292366815141,0.013927594378742024,0.013404386095295061,0.04965213684976294,0.10771062470128778,11,139,0.0017368868173217283,0.016429348789917655,0.037104695397859863,0.066640937572906109,0.0017368868173217693,0.016429348789917749,0.037104695397860793,0.066640937572906511,0.3921932576010127,0.39219325760101231,7.4363945084170923e-15,0.00016708027427220839,0.0020528658059975882,0.0030079752650085936,0.0060916211111899767,0.00022051883882275318,0.0018613255890013495,0.0043184071565805487,0.0062254624944034645,0.00022051883882275272,0.0018613255890013415,0.0043184071565805426,0.0062254624944034455
9,846,4941,0.0013781912083280384,0.015936995835929117,0.029087282605512899,0.064334486864422669,0.0032325920515063463,0.047992587562957434,0.041393207441526796,0.139570089343974,0.13838251891071418,0.14085123927049817,0.14445602516113604,0.19442083660554879,0.19466292366815141,0.013927594378742024,0.013404386095295061,0.04965213684976294,0.10087731646422672,28,139,0.0012198264554184213,0.013938035837723406,0.025305253393817059,0.053217246995384306,0.0012198264554184419,0.013938035837723399,0.025305253393817517,0.053217246995384215,0.3921932576010127,0.39219325760101231,7.4363945084170923e-15,0.00013936766007490689,0.0016118901889255754,0.0024502070813960577,0.0050807994910376632,0.00020288626416134774,0.0020801052253294153,0.0039131380608753994,0.0065195745684147963,0.00020288626416134628,0.0020801052253293993,0.0039131380608753673,0.0065195745684147365
10,980,4941,0.0013162358686443045,0.015332520270208995,0.027951091139013808,0.062446716524631053,0.00095283517452374145,0.047992587562957434,0.041393207441526796,0.139570089343974,0.13838251891071418,0.14085123927049817,0.14445602516113604,0.19442083660554879,0.19466292366815141,0.013927594378742024,0.013404386095295061,0.04965213684976294,0.098597559587244116,32,139,0.001159111559864355,0.013422551526723172,0.023943766602863188,0.050881486459467558,0.0011591115598643764,0.013422551526723177,0.023943766602863674,0.050881486459467544,0.39207507249293416,0.39207507249293388,7.4826046994287382e-15,0.00012913195199358178,0.0015080422181825328,0.0023227163563203273,0.0049010817089238561,0.00020457091135568019,0.0020945193646507631,0.0039387081947094308,0.006522161022312286,0.00020457091135567848,0.0020945193646507458,0.0039387081947093935,0.0065221610223122244
11,994,5922,0.0012110248350044445,0.014616449908423314,0.026293860719575055,0.060558725533231314,0.0025816221486146488,0.047992587562957434,0.041393207441526796,0.139570089343974,0.13838251891071418,0.14085123927049817,0.14445602516113604,0.19442083660554879,0.19466292366815141,0.013927594378742024,0.013404386095295061,0.042579967175517382,0.093154176887089463,9,139,0.0013738312350735405,0.014900548269875169,0.028248832480984587,0.055368611685757671,0.0013738312350735659,0.014900548269875169,0.028248832480985177,0.055368611685757671,0.39207507249293416,0.39207507249293388,7.4826046994287382e-15,0.00010506451467738045,0.0013395085617224354,0.0020724748866982395,0.0046705795598648474,0.0002552248181781489,0.0025449582034051919,0.0049057121193193031,0.0078344915452978163,0.00025522481817814705,0.0025449582034051733,0.0049057121193192598,0.0078344915452977434
12,1128,5922,0.0011829442872114799,0.014368551204070955,0.025622600742042867,0.059549007111988517,0.00085384155289367153,0.047992587562957434,0.041393207441526796,0.139570089343974,0.13838251891071418,0.14085123927049817,0.14445602516113604,0.19442083660554879,0.19466292366815141,0.013927594378742024,0.013404386095295061,0.042579967175517382,0.091426396291368478,12,139,0.0012964610500694179,0.014918062286179118,0.026479960627597068,0.054884038509414,0.0012964610500694352,0.014918062286179095,0.026479960627597467,0.054884038509413868,0.39207507249293416,0.39207507249293388,7.4826046994287382e-15,0.00010478683773632307,0.0013171783180903071,0.0020440457570251496,0.0046043129279448305,0.00025184698789101976,0.0026382382323666721,0.0048362091688176571,0.0080910150333311417,0.00025184698789101781,0.002638238232366653,0.0048362091688176102,0.0080910150333310636
13,1944,13572,0.001147403345608857,0.012700115285616388,0.025014928191382849,0.053745639843458759,0.00085136280414581139,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.042579967175517382,0.06394864045040792,18,241,0.001279404145885274,0.013246039610035499,0.026078456530475653,0.047636151714005169,0.0012794041458852946,0.013246039610035492,0.026078456530476118,0.04763615171400512,0.44857499629575331,0.44857499629575315,9.1526248877679906e-15,9.9978596940411866e-05,0.0011382750125357723,0.0019885972331377478,0.0041880363240607869,0.00025633230624936247,0.0026146016927725319,0.0049180387348831426,0.0079504553730928313,0.00025633230624936046,0.0026146016927725119,0.0049180387348830941,0.007950455373092755
14,1948,19147,0.0011501045551213895,0.012502684382827582,0.024994913961110164,0.052909318217451762,0.010141444835823101,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.046259431190892923,0.076918186497460753,17,241,0.0013539900060133539,0.013419027989586474,0.027885978416893824,0.048615770881757649,0.001353990006013368,0.01341902798958647,0.027885978416894143,0.048615770881757642,0.44857499629575331,0.44857499629575315,9.1526248877679906e-15,0.00010259321734534989,0.001119211775468558,0.0020051600067979049,0.0041102757434448205,0.00025372810596638524,0.0025921490411454991,0.0048859976184803004,0.0079101162395264473,0.00025372810596638339,0.0025921490411454791,0.0048859976184802562,0.0079101162395263692
15,2226,19147,0.00075963861158867389,0.0088235478851095023,0.016430899769022855,0.036702594163684939,0.001491916985448889,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.046259431190892923,0.068268658647086533,19,241,0.0016250803354407536,0.016695674976358904,0.034104216254782271,0.064574068556247505,0.0016250803354407584,0.016695674976358894,0.034104216254782348,0.064574068556247408,0.44857499629575331,0.44857499629575315,9.1526248877679906e-15,6.7254402357969564e-05,0.00080711930616470006,0.0012895830856135893,0.0027751987116468374,0.00026335116151142592,0.002614783357831673,0.0051075081278219641,0.0083057602228089351,0.00026335116151142413,0.0026147833578316544,0.005107508127821919,0.0083057602228088709
16,2510,19147,0.00075167750613098388,0.0087176824862472135,0.016261084208885553,0.036292969780131183,0.00064662364051898543,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.046259431190892923,0.067423365302156632,28,241,0.0016318963499632533,0.01681743548314639,0.034256445373208919,0.065076867917712097,0.0016318963499632581,0.016817435483146376,0.034256445373208995,0.065076867917711972,0.44857140539206131,0.44857140539206114,9.6073830848648979e-15,6.6605733038485682e-05,0.00079465867074918998,0.0012775568273074064,0.0027446092366245011,0.00026408135621615298,0.0026321054914696779,0.005122880865262934,0.0083654119202014494,0.00026408135621615113,0.0026321054914696597,0.0051228808652628898,0.008365411920201387
17,2550,20157,0.00069138164937895287,0.0084072210826865376,0.015096412223766656,0.035340152924499789,0.0008696577649357967,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.02562214842658319,0.047009116662263713,52,241,0.0017305320284183667,0.017685142186250984,0.036296075161871395,0.068148201773333722,0.0017305320284183683,0.01768514218625096,0.036296075161871375,0.068148201773333555,0.44857140539206131,0.44857140539206114,9.6073830848648979e-15,5.7866417194462209e-05,0.00073214558540659865,0.0011701448913617565,0.0026559643982206433,0.00028266065134661082,0.0028216984522102823,0.0054768945691888917,0.0089247153273786413,0.00028266065134660882,0.0028216984522102645,0.0054768945691888397,0.0089247153273785736
18,2794,20157,0.00068816210667165261,0.0083675541812624227,0.015028906395708721,0.035199142499260656,0.00055996067653774236,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.02562214842658319,0.046699419573865655,23,241,0.0017281467782622739,0.017688862760977506,0.036248506043322561,0.068176732447863861,0.0017281467782622737,0.017688862760977486,0.036248506043322505,0.06817673244786368,0.44857140539206131,0.44857140539206114,9.6073830848648979e-15,5.7541177115927864e-05,0.00072665034090519092,0.0011650226967233287,0.0026445212123240138,0.00028245971007384335,0.0028222552226639724,0.0054729371304587252,0.0089354177027793878,0.00028245971007384124,0.0028222552226639568,0.0054729371304586731,0.0089354177027793288
19,3036,20157,0.000685440545221305,0.0083422598895033003,0.014980669912948006,0.035124568778975358,0.00035522334532419025,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.02562214842658319,0.046494682242652102,71,241,0.0017279999119363379,0.017696529572932742,0.036249621566268368,0.068209649161488209,0.0017279999119363375,0.017696529572932721,0.036249621566268306,0.068209649161488028,0.44773357450908352,0.44773357450908363,9.5906599342376388e-15,5.7164610185058924e-05,0.00072241155701401061,0.0011610323792947152,0.0026386421502913419,0.00028211397061988152,0.0028222017898971241,0.0054669557029783733,0.0089366211035796159,0.00028211397061987941,0.0028222017898971077,0.0054669557029783213,0.0089366211035795517
20,3040,37537,0.00068544527395406887,0.0083423003945343067,0.014980744814402258,0.035124783099483969,0.0036641321048778495,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.027974922064957049,0.052156364640579621,50,241,0.0017280617709014596,0.017697502028581367,0.036250927864004197,0.068212914611269701,0.0017280617709014587,0.017697502028581346,0.036250927864004127,0.068212914611269534,0.44773357450908352,0.44773357450908363,9.5906599342376388e-15,5.7165687441000953e-05,0.00072240485148288935,0.0011610437244881755,0.0026386665904288907,0.00028212711520438658,0.0028225025099766999,0.0054672169707722321,0.0089375269504756022,0.00028212711520438446,0.0028225025099766826,0.0054672169707721801,0.0089375269504755397
21,3362,37537,0.00053531601190666531,0.0072174292926721964,0.011754995320807086,0.030362935122565163,0.00059349890983260946,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.027974922064957049,0.049085731445534381,30,241,0.0018106855588772275,0.018444147872236982,0.038138915407703512,0.071620296317744345,0.0018106855588772264,0.018444147872236982,0.038138915407703443,0.071620296317744289,0.44773357450908352,0.44773357450908363,9.5906599342376388e-15,4.5568498220306273e-05,0.00062923063303424844,0.0009287408876306844,0.0022954072326144995,0.00028503119021081323,0.0028547254219579953,0.0055303271602916183,0.0090696530141781261,0.00028503119021081117,0.0028547254219579801,0.0055303271602915663,0.0090696530141780689
22,3694,37537,0.00053268312237175004,0.0071831513247047332,0.011713740403959665,0.030267687154009751,0.00031893456714182915,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.027974922064957049,0.048811167102843597,29,241,0.0018144390371738421,0.018486769539387202,0.038221004471653525,0.071794880056938959,0.0018144390371738406,0.018486769539387198,0.038221004471653434,0.071794880056938862,0.44823716328443097,0.44823716328443114,1.0436776679038378e-14,4.4853650842377136e-05,0.00062141417022099988,0.00092257449220067692,0.0022867891792085755,0.00028545808268335435,0.0028605926737573484,0.0055379620008163526,0.0090859622217525065,0.00028545808268335223,0.002860592673757332,0.0055379620008162989,0.009085962221752444
23,3698,74224,0.00053181694267155773,0.0071534775751268256,0.011668082266857609,0.030107904587666854,0.0032078433158241474,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.027186005536577448,0.050911159323146313,62,241,0.0018303991205696807,0.018535989384169466,0.038590622915595466,0.072019996986546389,0.0018303991205696896,0.018535989384169484,0.038590622915595632,0.072019996986546417,0.44823716328443097,0.44823716328443114,1.0436776679038378e-14,4.5067099626638022e-05,0.00062009191794589911,0.0009216327335904033,0.0022748991072170021,0.00028585485547753483,0.0028599747833426281,0.0055451418091980323,0.0090839566483548323,0.00028585485547753288,0.0028599747833426099,0.0055451418091979846,0.0090839566483547681
24,4049,74224,0.00041569504259141043,0.0062016369559653711,0.0091290264352339705,0.025905158222349758,0.00060751735424688673,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.027186005536577448,0.04831083336156905,25,241,0.0018716314575171716,0.019083057110709258,0.039572445764522728,0.074684371658335372,0.0018716314575171755,0.019083057110709286,0.039572445764522776,0.074684371658335441,0.44823716328443097,0.44823716328443114,1.0436776679038378e-14,3.4594531815522753e-05,0.00053698744185114947,0.0007087160168691058,0.0019439433661492989,0.00028577494993989604,0.0028714897615729983,0.0055565407327044722,0.0091624089795455336,0.00028577494993989398,0.0028714897615729827,0.0055565407327044236,0.0091624089795454781
25,4412,74224,0.0004148120279704354,0.0061928093660498342,0.009109683799231709,0.025868164901112919,0.00038832045482091812,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.027186005536577448,0.048091636462143088,31,241,0.0018730362044891385,0.01910357938741835,0.039605229188235266,0.074784577725698673,0.001873036204489142,0.019103579387418374,0.039605229188235308,0.074784577725698714,0.21569389296307112,0.21569389296307123,1.0679697778796003e-14,3.4496274930021047e-05,0.00053616478025905257,0.00070699827397841116,0.0019411028770708555,0.00028582368466127569,0.0028720500604606509,0.0055576492022502959,0.0091657175920657735,0.00028582368466127374,0.0028720500604606353,0.0055576492022502482,0.0091657175920657179
26,4416,83834,0.00041534690910872236,0.0061934041371726044,0.0091223143309426911,0.025871182510092201,0.0026852332651388306,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.027098379836461822,0.05030092357234537,24,241,0.0018731888713709292,0.019102958678392325,0.039608204537583916,0.074782721914065417,0.0018731888713709333,0.019102958678392346,0.039608204537583971,0.074782721914065445,0.21569389296307112,0.21569389296307123,1.0679697778796003e-14,3.4545021160228479e-05,0.00053626268094900944,0.00070792291218864975,0.0019413586454975784,0.00028574567460161237,0.0028713369695811952,0.005556253781352204,0.0091638233670349699,0.00028574567460161042,0.0028713369695811774,0.0055562537813521563,0.0091638233670349074
27,4800,83834,0.00035443553286609809,0.0056227208160509875,0.007756998994463046,0.023261647852088729,0.00048023901212259962,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.027098379836461822,0.048095929319329142,56,241,0.0018937439085512265,0.019394661915477666,0.040079318003586321,0.076100238054294209,0.0018937439085512254,0.019394661915477673,0.040079318003586238,0.076100238054294181,0.21569358645635034,0.21569358645635053,1.093798434677574e-14,3.0162892075572629e-05,0.00049714172847567181,0.000608575314743926,0.0017570314010363706,0.00028722160905293753,0.002899435377946596,0.0055870777541533511,0.009263054053560307,0.00028722160905293552,0.0028994353779465791,0.0055870777541533016,0.0092630540535602462
28,5378,94035,0.0003343884422286971,0.0055561983208979853,0.0073531368622385112,0.02302417512143335,0.000352307538957258,0.020517310470744721,0.01347999950731432,0.10313400980837553,0.10327059561498468,0.10348606037544562,0.10498926605017449,0.14568330663905582,0.14603030290959301,0.0077037360301270216,0.0076320044806336799,0.012829180720284571,0.033698798729986552,78,241,0.0019115021961488585,0.019506441053835026,0.040463487158270632,0.076538358720425914,0.0019115021961488561,0.019506441053835033,0.040463487158270528,0.0765383587204259,0.21569358645635034,0.21569358645635053,1.093798434677574e-14,2.7818953155070164e-05,0.00048802558024228239,0.00057704653245993802,0.0017374929077102574,0.00029005015563315196,0.0029265392956499638,0.0056405532055713459,0.0093413248802840486,0.00029005015563314984,0.0029265392956499469,0.0056405532055712939,0.0093413248802839861
29,8294,110397,0.00032079148563582806,0.0041406174042823377,0.0070873074478118945,0.017652761753602596,0.00035330082924312558,0.0078424043725261686,0.0062002634979990518,0.082223851633641307,0.083167449345993891,0.082157952845602816,0.083149491779747661,0.11613135567721374,0.11740621979854923,0.0037741284584377937,0.003880868430994056,0.012829180720284571,0.021024885922053864,55,403,0.0019114752358350055,0.019054108780709934,0.040455775390077289,0.074614260252922504,0.0019114752358350032,0.019054108780709948,0.040455775390077192,0.074614260252922504,0.28943680649022085,0.28943680649022085,1.5073387998850871e-14,2.6709661715926826e-05,0.00035455651252914815,0.00055896764895340973,0.0013448991494119222,0.00029128865852359406,0.0029248207170426417,0.0056639001942328342,0.0093133694492550188,0.00029128865852359195,0.0029248207170426235,0.0056639001942327813,0.0093133694492549528
30,8888,110397,0.00031875235826551995,0.0041252456859752771,0.0070566079494173255,0.017617802118736824,0.00026824734969065018,0.0078424043725261686,0.0062002634979990518,0.082223851633641307,0.083167449345993891,0.082157952845602816,0.083149491779747661,0.11613135567721374,0.11740621979854923,0.0037741284584377937,0.003880868430994056,0.012829180720284571,0.020939832442501388,40,403,0.0019143868036701015,0.019083113316466543,0.040513866187189454,0.074716475076631567,0.0019143868036700989,0.019083113316466553,0.04051386618718935,0.074716475076631539,0.28943680649022085,0.28943680649022085,1.5073387998850871e-14,2.6139275342205821e-05,0.00035001964151787487,0.0005540506400666923,0.0013401435152170682,0.00029211964484575841,0.0029311430914523836,0.005678771823227533,0.0093305123948181998,0.00029211964484575635,0.0029311430914523624,0.005678771823227481,0.0093305123948181252
31,9496,110397,0.00031862543298644494,0.0041150939969596687,0.0070533859656306498,0.017585612700932396,0.00019247405438526432,0.0078424043725261686,0.0062002634979990518,0.082223851633641307,0.083167449345993891,0.082157952845602816,0.083149491779747661,0.11613135567721374,0.11740621979854923,0.0037741284584377937,0.003880868430994056,0.012829180720284571,0.020864059147196003,64,403,0.0019143799409013396,0.019087856341380421,0.04051445336962152,0.07473634931040668,0.0019143799409013374,0.019087856341380438,0.040514453369621409,0.074736349310406694,0.2894362364806643,0.28943623648066424,1.5495370831984716e-14,2.6150495962218853e-05,0.00034827672617584473,0.00055399889480343598,0.0013375301975348678,0.00029206344445601232,0.0029315422445822265,0.0056777848618959634,0.0093318928287097619,0.00029206344445601026,0.0029315422445822092,0.0056777848618959114,0.0093318928287096994
32,9616,120598,0.00023653496867170575,0.0034127757298668851,0.0052228266052729592,0.014399165237887557,0.00025244207107624159,0.0078424043725261686,0.0062002634979990518,0.082223851633641307,0.083167449345993891,0.082157952845602816,0.083149491779747661,0.11613135567721374,0.11740621979854923,0.0037741284584377937,0.003880868430994056,0.012755864771727446,0.020850711215329856,52,403,0.001884245459851412,0.018751843618486256,0.039837371805911827,0.073221146275570206,0.0018842454598514094,0.018751843618486287,0.039837371805911723,0.073221146275570276,0.28943625170853066,0.2894362517085306,1.5715505311399747e-14,1.8418510554523293e-05,0.00028950308021134276,0.00038647983526885366,0.0010567784702575406,0.00029108362659349029,0.0029177801296561222,0.0056514670546239133,0.0092610640773627215,0.00029108362659348812,0.002917780129656104,0.0056514670546238604,0.0092610640773626556
33,9856,130799,0.0002320751520786351,0.0034030924828087829,0.0051308754950881363,0.014358277771106827,0.00025333334030298155,0.0078424043725261686,0.0062002634979990518,0.082223851633641307,0.083167449345993891,0.082157952845602816,0.083149491779747661,0.11613135567721374,0.11740621979854923,0.0037741284584377937,0.003880868430994056,0.0061305841047027748,0.014226321817531924,40,403,0.0018892078300201934,0.018709481279298463,0.039949343556150249,0.073075234451635607,0.0018892078300201903,0.018709481279298494,0.039949343556150117,0.073075234451635662,0.28943625170853066,0.2894362517085306,1.5715505311399747e-14,1.7993242436620155e-05,0.00028875036050109745,0.00037983106525249033,0.0010543646891555268,0.00029150129495859363,0.002910897188359365,0.0056597148801302236,0.0092387711538591908,0.00029150129495859151,0.0029108971883593467,0.0056597148801301699,0.0092387711538591231
34,10521,130799,0.0002321706019663996,0.0033984180519331143,0.0051323270675466184,0.01434225026915395,0.00019147755838032132,0.0078424043725261686,0.0062002634979990518,0.082223851633641307,0.083167449345993891,0.082157952845602816,0.083149491779747661,0.11613135567721374,0.11740621979854923,0.0037741284584377937,0.003880868430994056,0.0061305841047027748,0.014164466035609264,64,403,0.0018890678600202355,0.018709740529375123,0.039946427606137654,0.073082041817553151,0.0018890678600202327,0.018709740529375147,0.039946427606137529,0.073082041817553178,0.28943625170853066,0.2894362517085306,1.5715505311399747e-14,1.8000597300416698e-05,0.00028792082490159104,0.00037993735539773718,0.0010529968705776667,0.00029144915040985601,0.0029095910236452724,0.0056586482647721283,0.009236004970265126,0.00029144915040985384,0.0029095910236452533,0.0056586482647720737,0.0092360049702650583
35,11202,130799,0.00023221337836772473,0.0033986808416631644,0.0051320242291090891,0.014338321827822211,0.00015952275163686405,0.0078424043725261686,0.0062002634979990518,0.082223851633641307,0.083167449345993891,0.082157952845602816,0.083149491779747661,0.11613135567721374,0.11740621979854923,0.0037741284584377937,0.003880868430994056,0.0061305841047027748,0.014132511228865807,156,403,0.0018892409240254444,0.01871196176547019,0.03995006024499366,0.073090911840764619,0.0018892409240254414,0.018711961765470218,0.039950060244993535,0.073090911840764689,0.28943625170853066,0.2894362517085306,1.5715505311399747e-14,1.803004043253434e-05,0.00028837794796150907,0.00038001207506866688,0.0010528529104982284,0.00029145607995204476,0.002909760144177024,0.0056588069183500919,0.0092365404114612727,0.00029145607995204265,0.0029097601441770075,0.0056588069183500381,0.0092365404114612103
36,11899,130799,0.00023215561801722304,0.0033959183777539171,0.0051309811598812686,0.014332566736437307,0.0001360062350292869,0.0078424043725261686,0.0062002634979990518,0.082223851633641307,0.083167449345993891,0.082157952845602816,0.083149491779747661,0.11613135567721374,0.11740621979854923,0.0037741284584377937,0.003880868430994056,0.0061305841047027748,0.01410899471225823,91,403,0.001889112757243549,0.018711782773059668,0.039948028978893622,0.073092134153536326,0.0018891127572435459,0.018711782773059699,0.039948028978893504,0.073092134153536395,0.28943625170853066,0.2894362517085306,1.5715505311399747e-14,1.8017453934572965e-05,0.00028756211928165963,0.00037988332756964623,0.0010520826520092935,0.00029136948501263643,0.0029093693137517119,0.0056572744919723061,0.0092356770158312125,0.00029136948501263431,0.0029093693137516954,0.0056572744919722515,0.0092356770158311518
37,15694,147464,0.00022741382570201543,0.0029205639575793497,0.0050513208527779184,0.012691447060394987,0.00013395013975566643,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0061305841047027748,0.010201604584949633,114,568,0.0018917163431260283,0.018650916397867503,0.039997618623204723,0.072806575682003077,0.0018917163431260253,0.018650916397867534,0.039997618623204598,0.072806575682003133,0.35127262458666847,0.35127262458666858,1.8600666498274945e-14,1.7423456788602066e-05,0.00023249457246398258,0.00037326485023276749,0.00092732633404631417,0.00029229115738325213,0.0029146623218395907,0.005674561174374467,0.0092465719122830411,0.00029229115738325001,0.0029146623218395747,0.0056745611743744132,0.0092465719122829786
38,16572,147464,0.00022732842998329976,0.0029192473922094227,0.0050497182427049463,0.012684985445133369,0.00011837758205557085,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0061305841047027748,0.010186032027249539,47,568,0.0018917804007891196,0.018651505663185894,0.039999234175782168,0.072810901438873657,0.0018917804007891165,0.018651505663185925,0.03999923417578205,0.072810901438873712,0.35144170352877241,0.35144170352877213,1.7253267849216054e-14,1.7412957754193975e-05,0.00023261288966679443,0.00037312387069284979,0.00092697836634012128,0.00029228977408486732,0.0029145852795539559,0.0056745357551016944,0.0092466177698543334,0.00029228977408486521,0.0029145852795539389,0.0056745357551016397,0.0092466177698542727
39,16576,156414,0.00022732975165036114,0.0029192644033660333,0.0050497452162647566,0.012685030625183936,0.0011313808936776694,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0059976039476901987,0.011066055181859061,32,568,0.001891780559078326,0.018651503778598279,0.039999237675280679,0.072810901589117072,0.0018917805590783232,0.018651503778598304,0.039999237675280561,0.0728109015891171,0.35144170352877241,0.35144170352877213,1.7253267849216054e-14,1.7413054552813344e-05,0.00023261510724843101,0.00037312585815162726,0.000926981661936723,0.00029228988775542965,0.0029145844589718905,0.0056745378266428951,0.0092466157808251317,0.00029228988775542749,0.0029145844589718705,0.0056745378266428413,0.0092466157808250588
40,18472,156414,0.00020259940264083276,0.0026475613368072749,0.0044963728457277632,0.011453948403212654,9.4989764668007063e-05,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0059976039476901987,0.010029664052849399,54,568,0.0018972221000466446,0.018713375036741309,0.040127400655796307,0.073128237885998454,0.0018972221000466414,0.018713375036741333,0.040127400655796175,0.073128237885998482,0.35132256287561114,0.35132256287561148,1.8924595098976733e-14,1.5680210833031333e-05,0.00021420020102711117,0.00033365209534876467,0.0008380811255904011,0.0002924527790226133,0.0029151765905124994,0.0056782615535644898,0.0092527601285024193,0.00029245277902261113,0.0029151765905124829,0.0056782615535644343,0.0092527601285023568
41,18476,166615,0.00020260141652321908,0.0026475821474689861,0.00449641560690941,0.011454039347595183,0.00086025943321849313,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0057798154508565368,0.010577145224566221,57,568,0.0018972207027676041,0.018713365065848454,0.040127369712858796,0.073128192267135073,0.0018972207027676009,0.018713365065848475,0.040127369712858664,0.073128192267135073,0.35132256287561114,0.35132256287561148,1.8924595098976733e-14,1.5680360707167493e-05,0.00021420192961545673,0.00033365449659160016,0.00083808685240595792,0.00029245262993810316,0.0029151749140769925,0.0056782589251738883,0.0092527558318398467,0.00029245262993810099,0.0029151749140769725,0.0056782589251738336,0.0092527558318397755
42,21509,166615,0.00017379551269219984,0.0023700611176557225,0.0038746979140584442,0.010266143074390981,6.6938302410861152e-05,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0057798154508565368,0.0097838240937585894,99,568,0.0019047532326097001,0.018816691797444569,0.040295342487484224,0.073585395910177293,0.0019047532326096955,0.018816691797444583,0.040295342487484065,0.073585395910177279,0.3512872924745975,0.35128729247459745,1.8453267089713927e-14,1.3486714616666344e-05,0.00019293187478932412,0.00029023466645161617,0.0007557480188040179,0.00029277359974086751,0.0029177312146597728,0.005684641562118278,0.0092647170095134651,0.00029277359974086534,0.0029177312146597568,0.0056846415621182225,0.0092647170095134044
43,22584,176816,0.00013961348157126189,0.0019955096448661062,0.0030865888610420596,0.0084738024261278386,7.947300038105874e-05,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0054459862532231437,0.0094625295940953934,71,568,0.0019100564552971936,0.018889057073919899,0.040419490134062049,0.073941071389820229,0.0019100564552971891,0.018889057073919916,0.040419490134061889,0.073941071389820201,0.21582232150307248,0.21582232150307237,1.8739204476645999e-14,1.1303915342354913e-05,0.00017080449684174801,0.00023601513032259604,0.00062784196246999451,0.00029287919099162227,0.0029190323317721534,0.0056873363117801723,0.0092734410349626269,0.0002928791909916201,0.0029190323317721373,0.0056873363117801168,0.0092734410349625662
44,22588,187017,0.0001363927672636273,0.0019733301789533388,0.003037893692206365,0.0083934519427346366,0.00095953001038354981,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.005455807705813092,0.010352408056687834,29,568,0.0019126703413257008,0.018906051753848283,0.040472826403899029,0.073996150245040276,0.0019126703413256951,0.018906051753848296,0.040472826403898841,0.073996150245040249,0.21582232150307248,0.21582232150307237,1.8739204476645999e-14,1.0829232404867236e-05,0.0001680288207786888,0.00023159126013530394,0.00062058667196608164,0.0002937149405754123,0.0029250796025001085,0.0057026220198920629,0.0092897369909407061,0.00029371494057541013,0.0029250796025000921,0.0057026220198920074,0.0092897369909406419
45,23692,187017,0.00011994828814939054,0.0017700068008151516,0.0026765217056365031,0.0074916140516829198,8.9431878573590796e-05,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.005455807705813092,0.0094823099248778752,70,568,0.0019125311962766088,0.018942819777274297,0.040463218163613493,0.074118131285558289,0.0019125311962766042,0.018942819777274311,0.04046321816361334,0.074118131285558275,0.21582389311774455,0.21582389311774455,1.9325522816673054e-14,9.371766935667167e-06,0.00014854985112349535,0.00020357794251930751,0.00055062886177047134,0.00029423683093293159,0.0029358986998334418,0.0057113764763142639,0.0093177944212036665,0.00029423683093292947,0.0029358986998334236,0.0057113764763142083,0.0093177944212035988
46,24409,207419,0.00011784876177841609,0.0017673217515375326,0.002630182529475542,0.0074710354070756371,0.0004438637292060861,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0040950298537784195,0.0084759639234756965,84,568,0.0019158092486692114,0.018933807528515458,0.040536055206607531,0.074092392229848439,0.0019158092486692064,0.018933807528515468,0.040536055206607371,0.074092392229848425,0.21582389311774455,0.21582389311774455,1.9325522816673054e-14,9.2322708198262008e-06,0.00014908476986147664,0.00020037315284911379,0.00054966465878206661,0.000294492592415531,0.0029332866944053529,0.0057165337915818836,0.0093100602381379245,0.00029449259241552889,0.0029332866944053342,0.0057165337915818281,0.0093100602381378569
47,25603,207419,0.00011264517618839985,0.0016973891246461737,0.0025152050719332388,0.0071501387364437761,8.6552332979260044e-05,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0040950298537784195,0.0081186525272488718,188,568,0.0019160794855502222,0.018941343799376415,0.040542921260409377,0.074132986730705522,0.0019160794855502172,0.018941343799376432,0.040542921260409204,0.074132986730705508,0.21582389311774455,0.21582389311774455,1.9325522816673054e-14,8.9231334940704044e-06,0.00014496763110601819,0.00019359533250657248,0.00052840933699433064,0.00029448650905647617,0.0029330217277450167,0.0057164721111376783,0.0093101367421423841,0.000294486509056474,0.0029330217277450002,0.0057164721111376228,0.0093101367421423217
48,26829,207419,0.00011270859842132651,0.0016982779029979095,0.0025157656717304079,0.0071502720835104729,7.800362654172862e-05,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0040950298537784195,0.0081101038208113395,49,568,0.001916188763580547,0.018942075661100181,0.040545769707537274,0.074137644081616924,0.001916188763580542,0.018942075661100191,0.040545769707537094,0.074137644081616882,0.21582389309926212,0.2158238930992622,1.9531960475227023e-14,8.9455069678638632e-06,0.00014553952306998864,0.00019364431967356407,0.00052863483122883668,0.00029445097215234211,0.002932735936391298,0.0057160025948946201,0.0093099983453019848,0.00029445097215233989,0.002932735936391278,0.0057160025948945646,0.0093099983453019137
49,27654,217620,0.00011156778652948317,0.001696237375881885,0.002491726749487251,0.0071399682105628597,7.7415372283290502e-05,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0040380777772984272,0.0080525634900729098,59,568,0.0019190568043916656,0.018945035613424487,0.040609131142764647,0.074153680918498513,0.0019190568043916604,0.018945035613424498,0.040609131142764474,0.074153680918498499,0.21580739866079376,0.21580739866079376,2.0310324172459581e-14,8.8586061538933758e-06,0.00014556344165358545,0.00019189159413260254,0.00052804719192118643,0.00029459713301089799,0.00293204895757065,0.0057191624423367357,0.0093083889250899551,0.00029459713301089588,0.0029320489575706318,0.0057191624423366802,0.0093083889250898874
50,27662,239273,9.3864593210911553e-05,0.0016607995439872575,0.0020679016807303653,0.006963926829272893,0.00049860093671709373,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0039293270174059376,0.0083649982946142239,126,568,0.0019211068886509073,0.018950624966263537,0.040657553630497126,0.074183198990422958,0.0019211068886509036,0.018950624966263541,0.040657553630496973,0.07418319899042293,0.21580739866079376,0.21580739866079376,2.0310324172459581e-14,7.5872058863121591e-06,0.00014349909022341276,0.00015798465306771881,0.00051603635305974365,0.00029488912646744725,0.0029340507451940819,0.0057245155047071982,0.0093138601997183653,0.00029488912646744513,0.0029340507451940624,0.0057245155047071427,0.0093138601997182924
51,28993,239273,8.444365601706774e-05,0.0015789433440812689,0.0018605403927756314,0.0065867267890811296,0.00029877803237306422,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0039293270174059376,0.0081651753902701931,90,568,0.0019225547086051814,0.018962237226938398,0.040692794917548847,0.074235407698538133,0.0019225547086051782,0.018962237226938409,0.040692794917548715,0.074235407698538133,0.21580739866079376,0.21580739866079376,2.0310324172459581e-14,6.9077859871487867e-06,0.00013824530011654745,0.00014324943732344408,0.00049011789606944942,0.0002948273990372543,0.0029342965462385252,0.005723939574976601,0.0093154511261836215,0.00029482739903725219,0.0029342965462385079,0.0057239395749765463,0.0093154511261835573
52,30362,239273,8.0789986748309935e-05,0.0015381706982305447,0.0017792060027046761,0.0063983643607681412,7.6246406364210485e-05,0.0039370703404911925,0.0058394483856768035,0.068227199356482873,0.067754254364231797,0.06810563764734831,0.067660250203883707,0.096247984491058106,0.095691820364751073,0.0021083321983958766,0.0019688995608176012,0.0039293270174059376,0.0079426437642613392,142,568,0.0019228629913106026,0.018968490374339297,0.040699658494408646,0.074262430689719675,0.0019228629913105994,0.018968490374339307,0.0406996584944085,0.074262430689719633,0.21580739866079376,0.21580739866079376,2.0310324172459581e-14,6.6797577966021402e-06,0.00013593294715461845,0.00013818225007550017,0.00047800475897488221,0.00029484157211087788,0.0029343409003366868,0.0057242278794329225,0.0093159446888437525,0.00029484157211087577,0.0029343409003366669,0.0057242278794328695,0.0093159446888436814
53,40232,267755,7.9926539199776171e-05,0.0012855316836585763,0.00176242946524179,0.0054046301044705734,7.5517165979000254e-05,0.0021024317835025199,0.00061445468052492142,0.058022280979322605,0.057805377512830727,0.057955378555855218,0.057732746375447556,0.082014773254288256,0.081678380356059024,0.0011788099553343861,0.0011164065302132569,0.0039293270174059376,0.0061072759668874578,54,850,0.0019231000565759072,0.018944338961690971,0.040704164064388343,0.074156613161130563,0.0019231000565759033,0.018944338961690985,0.040704164064388204,0.074156613161130536,0.18796536211035658,0.18796536211035672,2.6421964736354401e-14,6.5994456020881582e-06,0.00011469918380479718,0.00013698875076980003,0.0004077981183629211,0.00029492298689497197,0.0029342828283076996,0.0057257207193524215,0.009314409185831863,0.00029492298689496986,0.002934282828307681,0.0057257207193523677,0.0093144091858317953
54,41934,279120,7.2427774892408597e-05,0.0011883107599042352,0.0015935709734803652,0.0049550129783946396,8.1772526876448275e-05,0.0021024317835025199,0.00061445468052492142,0.058022280979322605,0.057805377512830727,0.057955378555855218,0.057732746375447556,0.082014773254288256,0.081678380356059024,0.0011788099553343861,0.0011164065302132569,0.0039608588077874275,0.006145063118166396,69,850,0.0019237454558104728,0.018959139487650468,0.040718334098473807,0.07422064974217385,0.0019237454558104689,0.018959139487650475,0.040718334098473669,0.074220649742173822,0.18796536211035658,0.18796536211035672,2.6421964736354401e-14,6.0791301378899448e-06,0.00010825957108161687,0.00012556267628661771,0.00037719308940354832,0.00029501982014274413,0.0029355529177724051,0.0057273800155729047,0.0093180869456050454,0.00029501982014274196,0.0029355529177723851,0.0057273800155728492,0.0093180869456049725
55,43672,279120,7.2381381760461375e-05,0.0011872388150984141,0.0015926008071872656,0.0049511596819503401,7.2873927067562086e-05,0.0021024317835025199,0.00061445468052492142,0.058022280979322605,0.057805377512830727,0.057955378555855218,0.057732746375447556,0.082014773254288256,0.081678380356059024,0.0011788099553343861,0.0011164065302132569,0.0039608588077874275,0.0061361645183575092,113,850,0.00192370999732497,0.018959022939127063,0.040717765959562592,0.074220832721457436,0.0019237099973249661,0.01895902293912707,0.040717765959562439,0.074220832721457394,0.18796536437944589,0.187965364379446,2.5692543280195065e-14,6.073094079850503e-06,0.00010804055891854498,0.00012548214579763666,0.00037680918270078834,0.00029499330274368788,0.0029354056131929147,0.0057269292256114527,0.0093177697324103789,0.00029499330274368577,0.0029354056131928943,0.0057269292256113971,0.0093177697324103043
56,49804,289321,6.0814644313977047e-05,0.0010654763247539328,0.0013487700764824384,0.0045031909345216907,5.7757167187584302e-05,0.0021024317835025199,0.00061445468052492142,0.058022280979322605,0.057805377512830727,0.057955378555855218,0.057732746375447556,0.082014773254288256,0.081678380356059024,0.0011788099553343861,0.0011164065302132569,0.0039017281234312224,0.0060619170741213263,49,850,0.0019259059336843895,0.018983726469159207,0.040769577419314355,0.074307169500160322,0.0019259059336843849,0.018983726469159214,0.040769577419314203,0.074307169500160267,0.18796112622755243,0.18796112622755254,2.4285104802646673e-14,4.713363614343133e-06,8.9519026204946478e-05,0.00010154178776958082,0.00033347529031255927,0.00029518992964674094,0.0029405276294785917,0.0057305347548058348,0.0093304297302795498,0.00029518992964673872,0.0029405276294785726,0.0057305347548057784,0.0093304297302794804
57,51768,297107,5.2269665850741816e-05,0.00095486143192164558,0.0011603308114882058,0.0039962996245566356,6.227516278965999e-05,0.0021024317835025199,0.00061445468052492142,0.058022280979322605,0.057805377512830727,0.057955378555855218,0.057732746375447556,0.082014773254288256,0.081678380356059024,0.0011788099553343861,0.0011164065302132569,0.0038533376018984144,0.0060180445481905947,91,850,0.0019262520102702253,0.01899060981221809,0.040772081850728677,0.074309246557836675,0.0019262520102702207,0.0189906098122181,0.040772081850728517,0.074309246557836647,0.18796112623202541,0.18796112623202552,2.4841028758161291e-14,3.9822888636910306e-06,8.2042698639481389e-05,8.5882922646784307e-05,0.00029499049297671557,0.00029539184793989228,0.0029432250682893562,0.0057339424577456137,0.0093359265925816916,0.00029539184793989011,0.0029432250682893393,0.005733942457745559,0.009335926592581624
58,53121,307308,5.1490834004744806e-05,0.00095372793398827802,0.0011440274103726204,0.0039918074982103861,6.2097611587656019e-05,0.0021024317835025199,0.00061445468052492142,0.058022280979322605,0.057805377512830727,0.057955378555855218,0.057732746375447556,0.082014773254288256,0.081678380356059024,0.0011788099553343861,0.0011164065302132569,0.0020560572076780016,0.0042205866027681775,38,850,0.0019281427800400886,0.018997787681923142,0.040813176779158668,0.074337911456504979,0.0019281427800400841,0.018997787681923152,0.040813176779158501,0.074337911456504924,0.18796112623202541,0.18796112623202552,2.4841028758161291e-14,3.9116113130649588e-06,8.193520870473006e-05,8.4600965005662222e-05,0.00029465622030551766,0.00029553414817943153,0.0029438389844340359,0.0057368849268712094,0.0093381144164000739,0.00029553414817942936,0.0029438389844340163,0.005736884926871153,0.0093381144164000028
59,59476,307308,5.1429908683382532e-05,0.00095285528784973706,0.0011426129283621201,0.003987511143138802,4.6527129029374123e-05,0.0021024317835025199,0.00061445468052492142,0.058022280979322605,0.057805377512830727,0.057955378555855218,0.057732746375447556,0.082014773254288256,0.081678380356059024,0.0011788099553343861,0.0011164065302132569,0.0020560572076780016,0.0042050161202098956,55,850,0.001927874040978319,0.018996011264812929,0.040808114301605629,0.074332759162524603,0.0019278740409783147,0.018996011264812936,0.040808114301605462,0.074332759162524548,0.18796112623202541,0.18796112623202552,2.4841028758161291e-14,3.9081857112120535e-06,8.1921839636675661e-05,8.4500001331410873e-05,0.00029434278250874775,0.0002954348839751411,0.0029432128259191961,0.0057351550509942362,0.0093365286475892446,0.00029543488397513893,0.0029432128259191765,0.0057351550509941807,0.0093365286475891717
60,61663,307308,5.1424943479050299e-05,0.00095291938071952371,0.0011424133657267962,0.0039877082067618745,4.0155049909346693e-05,0.0021024317835025199,0.00061445468052492142,0.058022280979322605,0.057805377512830727,0.057955378555855218,0.057732746375447556,0.082014773254288256,0.081678380356059024,0.0011788099553343861,0.0011164065302132569,0.0020560572076780016,0.0041986440410898681,97,850,0.0019278686435072218,0.018995772681636779,0.040808046626175633,0.074332003992234982,0.0019278686435072168,0.018995772681636786,0.040808046626175473,0.074332003992234927,0.18796112623202541,0.18796112623202552,2.4841028758161291e-14,3.9085443912353097e-06,8.1930182738503308e-05,8.4490066283641959e-05,0.00029435815572554708,0.00029543975118681814,0.0029432486942481484,0.0057352804047687512,0.0093367021915322767,0.00029543975118681592,0.0029432486942481289,0.0057352804047686957,0.0093367021915322056
61,71923,330336,5.0367730022530844e-05,0.00080239275453620833,0.0011242508828718781,0.0034812560473582838,3.8947632289796013e-05,0.0011149070400707367,nan,0.050933407911473272,0.050458065582049287,0.050882728672419136,0.050407320321301012,0.072006439717619317,0.07131635030234211,0.00065977700790593985,0.00059204214185842202,0.0020560572076780016,0.0032099118800385344,55,1078,0.0019282349311017821,0.018991143974722985,0.0408150606845364,0.074310612224109784,0.0019282349311017775,0.018991143974722992,0.04081506068453624,0.074310612224109743,0.21297520723225261,0.21297520723225283,2.8453458855624959e-14,3.795477645008226e-06,6.3184861333147815e-05,8.3064119381435065e-05,0.00025341216449883708,0.0002955706075349742,0.0029437716856155318,0.0057377566930077832,0.0093378730308108122,0.00029557060753497203,0.0029437716856155144,0.0057377566930077277,0.0093378730308107463
62,73588,340537,5.0050932312497491e-05,0.00080189514854251851,0.0011176127428073946,0.0034792437500477114,3.8930287114225822e-05,0.0011149070400707367,nan,0.050933407911473272,0.050458065582049287,0.050882728672419136,0.050407320321301012,0.072006439717619317,0.07131635030234211,0.00065977700790593985,0.00059204214185842202,0.0024726947496316303,0.003626532076816593,70,1078,0.001929113300144566,0.01899368663610667,0.040834704072630144,0.074320816328559594,0.001929113300144561,0.018993686636106677,0.040834704072629985,0.074320816328559552,0.21297174138560576,0.2129717413856059,2.8511713790715067e-14,3.7684579921702922e-06,6.3138718987612534e-05,8.2564021947591115e-05,0.00025326408324885253,0.00029559533487011884,0.002944043028823254,0.0057383584294993959,0.009338760332110136,0.00029559533487011667,0.0029440430288232345,0.0057383584294993404,0.0093387603321100632
63,73592,353153,5.0050923920113569e-05,0.00080189507255948593,0.0011176125406178632,0.0034792434862248528,0.00020723215527880889,0.0011149070400707367,nan,0.050933407911473272,0.050458065582049287,0.050882728672419136,0.050407320321301012,0.072006439717619317,0.07131635030234211,0.00065977700790593985,0.00059204214185842202,0.0024434476310975809,0.0037655868264471265,79,1078,0.0019291132680213366,0.018993686582699183,0.040834703155341011,0.074320815681861274,0.001929113268021332,0.01899368658269919,0.040834703155340844,0.074320815681861219,0.21297174138560576,0.2129717413856059,2.8511713790715067e-14,3.7684573602122308e-06,6.3138712963956866e-05,8.2564008974336415e-05,0.00025326406616868274,0.00029559534004520375,0.0029440430556517895,0.0057383585084039689,0.0093387603841927954,0.00029559534004520158,0.0029440430556517704,0.0057383585084039134,0.0093387603841927243
64,76173,353153,4.8364117040793628e-05,0.00077318839819912088,0.0010824206997790339,0.0033572464190387914,3.8090934434867472e-05,0.0011149070400707367,nan,0.050933407911473272,0.050458065582049287,0.050882728672419136,0.050407320321301012,0.072006439717619317,0.07131635030234211,0.00065977700790593985,0.00059204214185842202,0.0024434476310975809,0.003596445605603185,51,1078,0.001929198580964,0.018994710366218855,0.04083657944130259,0.074326796370484338,0.001929198580963995,0.018994710366218869,0.04083657944130243,0.07432679637048431,0.21296708726234273,0.21296708726234301,2.9520738565988707e-14,3.6357801708197033e-06,6.08047918716248e-05,8.0057802097577779e-05,0.00024442440478858967,0.00029563180196829432,0.0029441553057688919,0.0057390084184698676,0.0093391651862816914,0.00029563180196829215,0.0029441553057688754,0.0057390084184698129,0.0093391651862816255


==> results/20180524221112sample/adaptive_P1_domsquare_sol_error.dat <==
refine, tt_dof, tt_op_dof, L2, H1, L2_rel, H1_rel, resnorm, eta, sampled_eta, rhs, sampled_rhs, sq, sampled_sq, zero, sampled_zero, jump, sampled_jump, zeta, overall, als_iter, m_dofs, L2_semi, H1_semi, L2_semi_rel, H1_semi_rel, L2_disc, H1_disc, L2_disc_rel, H1_disc_rel, coef_cont_semi, coef_cont_disc,coef_semi_disc, rms_L2, rms_H1, rms_L2_rel, rms_H1_rel, rms_L2_semi, rms_H1_semi, rms_L2_semi_rel, rms_H1_semi_rel, rms_L2_disc, rms_H1_disc, rms_L2_disc_rel, rms_H1_disc_rel  
0,50,92,0.010303024861514513,0.094275000375167034,0.23155781515271423,0.42710533354693297,9.6884754051603603e-17,0.46177374760148632,0.42951526282380292,0.35707731635942136,0.35794108547752684,0.10550697710142685,0.16774649483932583,0.17789778765410269,0.20129803511514549,0.27837933072571569,0.31224219079334792,0.096768671390049688,0.55854241899153612,1,25,0.010287600512083562,0.09389817483722894,0.23304237381884954,0.43016330159364574,0.010287600512083462,0.09389817483722826,0.2330423738188481,0.43016330159364446,0.098426733118614468,0.098426733118614496,1.5445446700478357e-15,0.00079469324782481163,0.0073896349934012276,0.016882399151346376,0.0305438679721604,0.00076500154049984786,0.0070148889547997431,0.016917652648671583,0.030717362879377475,0.00076500154049983669,0.0070148889547996677,0.016917652648671448,0.030717362879377364
1,126,244,0.0063621908663947036,0.068329018412172218,0.14026984668365006,0.30295074458126525,1.9152487832605936e-16,0.26758674889584905,0.267128790744459,0.22868460502349827,0.2264576204222441,0.082278778888483936,0.084724796230585264,0.13417153633443965,0.13158870537352435,0.17404983762361681,0.17451908383586884,0.096768671390049688,0.3643554202858989,1,63,0.0063701511122910316,0.068139666854146935,0.14234420373967266,0.30725196925973508,0.0063701511122909206,0.068139666854146116,0.14234420373967077,0.30725196925973292,0.14020596650899703,0.14020596650899708,2.4667735660566719e-15,0.00054947341460186443,0.0057515796803100051,0.010915700436550048,0.022113262730545379,0.00050890890424489833,0.0052935859179098653,0.010927482719229591,0.022328836363119952,0.00050890890424488478,0.0052935859179097681,0.010927482719229399,0.022328836363119772
2,252,496,0.0048364700042135876,0.053230828559140762,0.10515817522388743,0.23091085094985153,2.3080026218093133e-16,0.22334397668725003,0.1836492612045752,0.15330480390762052,0.15432755903770193,0.055752728482994271,0.098349236215768202,0.089675990726530555,0.10448429025235846,0.12311825542671782,0.16525716652918157,0.096768671390049688,0.32011264807729994,1,126,0.0048749791224575777,0.053290566344421759,0.10798807850954041,0.23669600625239207,0.0048749791224574615,0.053290566344420913,0.1079880785095384,0.23669600625238973,0.20662513032835728,0.20662513032835741,3.5850504688724338e-15,0.00045879920392323791,0.0048613068969227896,0.0087111182829744203,0.017376323863922311,0.00041184254522567211,0.0043270643531018354,0.0086962321225862484,0.017631644922417974,0.00041184254522565807,0.004327064353101733,0.0086962321225860419,0.017631644922417773
3,436,864,0.0044600436720718213,0.047706107928715803,0.096559405246635532,0.20471217674341272,3.9738834143833698e-16,0.18199032664340362,0.14379809720887077,0.11901124171968958,0.11938085132344549,0.043276684670577659,0.085809344089892811,0.070180937621048378,0.08257280352492205,0.097809558196131074,0.13536511987173785,0.096768671390049688,0.27875899803345366,1,218,0.0045129257008133085,0.047895626869349429,0.09975535490816885,0.21125603016084135,0.0045129257008131897,0.047895626869348597,0.099755354908166782,0.21125603016083902,0.25561969635681964,0.25561969635681964,4.6289526784072511e-15,0.00043652550430127939,0.0045555000904763041,0.0081633268391738643,0.01569391714772992,0.00038710930157363397,0.0039815042163496859,0.0081372951846318247,0.015963903797102899,0.0003871093015736196,0.0039815042163495826,0.0081372951846316061,0.015963903797102691
4,604,1200,0.00429260389012571,0.044845335909179412,0.092767207356850595,0.19118212514351457,3.5965411723875888e-16,0.12703392490005969,0.11893543789580717,0.093026072586249925,0.092352095798201389,0.030561481868757248,0.042894734182922431,0.051326999315490868,0.053933459939994821,0.084807104014717749,0.093153466697000781,0.096768671390049688,0.22380259629010973,1,302,0.0043539415906422713,0.045117273458907058,0.096170037421484694,0.19816845245057196,0.0043539415906421516,0.045117273458906183,0.096170037421482557,0.19816845245056944,0.29629147029152625,0.29629147029152636,5.4885766871054172e-15,0.00042553539349824126,0.0043900258951301277,0.0079124956491731652,0.014828010367361184,0.00037546674850281797,0.0038010009686552911,0.0078802942189250737,0.015103048315435637,0.00037546674850280371,0.0038010009686551831,0.0078802942189248569,0.01510304831543541
5,1108,2208,0.0041344904399335906,0.040509915053449953,0.089148622893174698,0.17010861774911873,4.7432315752408097e-16,0.1050287762052011,0.087023407958851343,0.071898209312528549,0.071898744105230769,0.02791905396961207,0.047427595249978097,0.04371029750150271,0.049020937911614444,0.059454499943538616,0.077558300586019716,0.096768671390049688,0.20179744759525126,1,554,0.0042052415521261618,0.040956054989130929,0.092787247976303902,0.17799747486044498,0.0042052415521260413,0.040956054989130006,0.092787247976301723,0.17799747486044226,0.41797700563975021,0.41797700563975027,7.616655974928168e-15,0.00041644648014897408,0.0041896775428867635,0.0076925437333000756,0.013613070825757143,0.00036548126734335461,0.0035719304883012099,0.0076548839704191907,0.013909506794805154,0.00036548126734334041,0.0035719304883010949,0.0076548839704189721,0.013909506794804906
6,1882,3756,0.0040566510862043922,0.038705568767501281,0.087383246032941744,0.16143755972176316,7.2394743255452264e-16,0.06651975704400212,0.06516102863008702,0.0518063683648778,0.0510199953141812,0.017168233947188517,0.019504531109287945,0.029476772179496541,0.028498400161525429,0.046218953798524233,0.047471783548832962,0.096768671390049688,0.16328842843405253,1,941,0.0041321452182804877,0.039234938050874517,0.091141855050900542,0.16976638335044369,0.0041321452182803654,0.039234938050873608,0.091141855050898363,0.169766383350441,0.3350581470343223,0.33505814703432235,9.5996520888563277e-15,0.00041166608543842103,0.00410619962830144,0.0075779996697505946,0.013115076571446699,0.00036017611269350099,0.0034746140654525527,0.0075370454791463225,0.013418977210398302,0.00036017611269348668,0.0034746140654524399,0.007537045479146103,0.013418977210398059
7,1884,5628,0.0040167776726706692,0.036267146064806313,0.088444118976358566,0.15473965133428436,0.033267792852897923,0.06651975704400212,0.06516102863008702,0.0518063683648778,0.0510199953141812,0.017168233947188517,0.019504531109287945,0.029476772179496541,0.028498400161525429,0.046218953798524233,0.047471783548832962,0.066646483631257636,0.16643403352815767,27,941,0.004110235663095799,0.036687735964008657,0.092278624833138076,0.16232432920795312,0.0041102356630957331,0.03668773596400797,0.092278624833137007,0.1623243292079512,0.3350581470343223,0.33505814703432235,9.5996520888563277e-15,0.00036555566455033614,0.0036886097968957545,0.0069851790736362484,0.01206030699144987,0.00032695974346979212,0.0030717598319091543,0.0070158813772023664,0.012282475106134354,0.00032695974346978469,0.0030717598319090606,0.0070158813772022701,0.012282475106134168
8,2823,5628,0.0013886128706945026,0.020378693905037944,0.029774255715146636,0.088108221635589207,7.9521147091865859e-16,0.06651975704400212,0.06516102863008702,0.0518063683648778,0.0510199953141812,0.017168233947188517,0.019504531109287945,0.029476772179496541,0.028498400161525429,0.046218953798524233,0.047471783548832962,0.066646483631257636,0.13316624067526056,1,941,0.0015016025541234874,0.020243482132301826,0.033504542514997133,0.091431646919312007,0.0015016025541234245,0.020243482132301326,0.033504542514995954,0.091431646919310466,0.32931952197181702,0.32931952197181669,1.0039415445184848e-14,0.00016606385174361575,0.0020971487107128255,0.0027628403815922495,0.0066980442913938208,0.00012854820578555014,0.0016011891610647972,0.0027251595931883838,0.0067053311568762621,0.00012854820578554331,0.001601189161064736,0.0027251595931882637,0.0067053311568761069
9,2826,11196,0.0014034561960891195,0.018930242402539207,0.031285127469269904,0.083796724406389647,0.0094913189143795013,0.06651975704400212,0.06516102863008702,0.0518063683648778,0.0510199953141812,0.017168233947188517,0.019504531109287945,0.029476772179496541,0.028498400161525429,0.046218953798524233,0.047471783548832962,0.044978707010414135,0.12098978296879576,24,941,0.0016035658049339946,0.019499362940494216,0.035761948712751367,0.087660765350523917,0.0016035658049339853,0.019499362940493911,0.035761948712751117,0.087660765350522835,0.32931952197181702,0.32931952197181669,1.0039415445184848e-14,0.00012891057166860277,0.0017593182414788009,0.0024592911076942062,0.0061574782711770826,0.00015774351416615788,0.0016524576527822213,0.0031996827826962044,0.0065872462710757345,0.00015774351416615945,0.0016524576527821959,0.003199682782696233,0.0065872462710756538
10,3764,11196,0.00096964396044976384,0.016557377586493824,0.021611277804502747,0.074310993127787633,6.9420362450248205e-16,0.06651975704400212,0.06516102863008702,0.0518063683648778,0.0510199953141812,0.017168233947188517,0.019504531109287945,0.029476772179496541,0.028498400161525429,0.046218953798524233,0.047471783548832962,0.044978707010414135,0.11149846405441695,1,941,0.0011731463412369063,0.017814605284918083,0.025907437223268437,0.07911368704727488,0.0011731463412369297,0.017814605284917937,0.02590743722326886,0.079113687047274436,0.32931952197181702,0.32931952197181669,1.0039415445184848e-14,9.7220717511569007e-05,0.0014181550770804372,0.0018253335188628675,0.0053887948563613487,0.00013788282367151051,0.0016861187170319437,0.0027259016638358858,0.0062909004196978159,0.00013788282367151227,0.0016861187170319313,0.0027259016638359235,0.006290900419697789
11,6728,20088,0.00095915425981770081,0.013280785695659212,0.021397655385704647,0.059301482984609105,9.9146099699679525e-16,0.050745728806047934,0.038750473803212289,0.039588761673917665,0.039785234949716024,0.018869195296642136,0.0210022348616128,0.039754910592706895,0.027375172801390117,0.034040204966928257,0.036063420369906479,0.044978707010414135,0.095724435816463047,1,1682,0.001149063238326491,0.014658681283620969,0.025349278124943728,0.064417471053205444,0.0011490632383265235,0.014658681283620861,0.02534927812494436,0.064417471053205069,0.47086611058730582,0.4708661105873051,1.3574422112750534e-14,9.5119314962338649e-05,0.0011960440650874479,0.0018013840173146081,0.0043618995380490244,0.00013885854518399325,0.0015295982440125112,0.0027333194428105544,0.0054423277430939746,0.00013885854518399569,0.001529598244012503,0.0027333194428106069,0.0054423277430939547
12,11804,35316,0.00095855544915924087,0.011507213728288571,0.021393530181896877,0.051192630899312842,1.2827537210440697e-15,0.038109024128381568,0.029686045112613267,0.029750766897488623,0.030142486903523672,0.014215181294391395,0.015571819698820795,0.029938108379980895,0.021158921157694223,0.026274932874861115,0.027366888371047875,0.044978707010414135,0.083087731138796972,1,2951,0.0011389774384588673,0.012970191114047822,0.025114865210000187,0.056542078959632411,0.0011389774384589022,0.012970191114047722,0.025114865210000895,0.056542078959632057,0.58339673127914882,0.58339673127914826,1.8692420113740411e-14,9.4509060649728796e-05,0.0010894978911723304,0.0017958617608167611,0.0038270666713385876,0.00013933950491571339,0.0014547891867925215,0.0027381313603563788,0.0050236671021975741,0.00013933950491571611,0.0014547891867925139,0.0027381313603564365,0.0050236671021975533
13,11808,44115,0.0008660057488801147,0.010812850569231976,0.019739822074067742,0.048991664686615158,0.0022870721913183889,0.038109024128381568,0.029686045112613267,0.029750766897488623,0.030142486903523672,0.014215181294391395,0.015571819698820795,0.029938108379980895,0.021158921157694223,0.026274932874861115,0.027366888371047875,0.03936845965826425,0.07976455597796421,26,2951,0.0012774817442505082,0.013759352644491921,0.027918206889984944,0.058953299515209605,0.0012774817442504926,0.0137593526444917,0.027918206889984473,0.058953299515208606,0.58339673127914882,0.58339673127914826,1.8692420113740411e-14,7.4274412737807826e-05,0.00090803204674908325,0.0016109379966086654,0.0036067126664065868,0.000174609236676132,0.0017560699829156038,0.0033597164490721128,0.0057479882858211132,0.00017460923667613485,0.0017560699829156016,0.003359716449072174,0.0057479882858211062
14,14755,44115,0.00082330294916327037,0.010534025607450901,0.018776120067990627,0.047958637983244581,1.3651139285699093e-15,0.038109024128381568,0.029686045112613267,0.029750766897488623,0.030142486903523672,0.014215181294391395,0.015571819698820795,0.029938108379980895,0.021158921157694223,0.026274932874861115,0.027366888371047875,0.03936845965826425,0.077477483786647178,1,2951,0.0012325349277771934,0.013758112640508054,0.026902094498954868,0.058687380589202524,0.0012325349277771801,0.013758112640507889,0.026902094498954466,0.058687380589201803,0.58334046369950376,0.58334046369950376,1.8763442796606143e-14,7.2107941957860053e-05,0.00085779165455363352,0.0015659276727180988,0.0035255117691217735,0.00017174293210895465,0.0018126813937506059,0.0033008801372004333,0.0058676888346883196,0.00017174293210895741,0.0018126813937506116,0.0033008801372004961,0.0058676888346883447
15,14760,105156,0.00077287770075653369,0.010360510961293602,0.017776397592896488,0.047449635019803711,0.00050069059111605523,0.038109024128381568,0.029686045112613267,0.029750766897488623,0.030142486903523672,0.014215181294391395,0.015571819698820795,0.029938108379980895,0.021158921157694223,0.026274932874861115,0.027366888371047875,0.025369995819922449,0.063979710539420073,30,2951,0.00131107665291194,0.014367946409779449,0.028556313678178152,0.060977822533324448,0.0013110766529119253,0.014367946409779259,0.028556313678177715,0.060977822533323657,0.58334046369950376,0.58334046369950376,1.8763442796606143e-14,6.6223335121419851e-05,0.00081492348662861626,0.0015036612056438009,0.003480412951016653,0.00018810569271520244,0.0019710898313520429,0.0035940424630465542,0.0062884418380508558,0.00018810569271520444,0.0019710898313520429,0.0035940424630466023,0.0062884418380508714
16,26420,189108,0.0007687116146565437,0.0086904730689591238,0.017685249255775679,0.040085597567416573,0.00049832368220492141,0.027241532046872567,0.022840313161475983,0.022075605116318425,0.021958660805680732,0.010514189545369196,0.0096760585725379645,0.021394414895872547,0.014125888024323678,0.019532546454661848,0.019126758399121941,0.025369995819922449,0.053109851548999935,30,5283,0.001306378345905792,0.013041500902977527,0.028444416339306198,0.054775269960588312,0.0013063783459057816,0.013041500902977309,0.028444416339305851,0.054775269960587368,0.80898864822768657,0.80898864822768679,2.5036380603517617e-14,6.5898294119824184e-05,0.00068600122009851666,0.0014989919202995181,0.0029998073195882315,0.00018922756745326733,0.0019348419016084707,0.0036110547622391367,0.0060504989798032616,0.00018922756745326955,0.0019348419016084672,0.0036110547622391904,0.0060504989798032685
17,48045,344808,0.00076698588594262154,0.0076777191274158829,0.017645150715104484,0.035510276314425458,0.0004968273556647504,0.020457435600928355,0.016734562971882323,0.016739020779571699,0.016733809373063457,0.0082477899448659651,0.0078303724415462652,0.016623467823702619,0.01126964863182299,0.014427904377007708,0.014289035759752733,0.025369995819922449,0.046324258776515553,27,9608,0.0013042501422483588,0.012257987968331188,0.02839481503072893,0.051031913400832386,0.0013042501422483501,0.01225798796833099,0.028394815030728635,0.051031913400831491,0.036721349555827509,0.036721349555827371,3.5313002689052601e-14,6.5781259934777803e-05,0.00061951277528827326,0.0014969512429021754,0.0027265491100833899,0.00018960438535111135,0.0019156950047416685,0.0036166834560669094,0.0059236181574402235,0.00018960438535111366,0.0019156950047416739,0.0036166834560669649,0.0059236181574402538
18,48075,962022,0.00030903590482756561,0.0056331522065086893,0.0067548405469385064,0.02476007448606932,0.002791166628624657,0.020457435600928355,0.016734562971882323,0.016739020779571699,0.016733809373063457,0.0082477899448659651,0.0078303724415462652,0.016623467823702619,0.01126964863182299,0.014427904377007708,0.014289035759752733,0.019916858336682153,0.043165460566235166,31,9608,0.00093171827276567506,0.0098159246087442826,0.019584151486093399,0.039295325154754632,0.00093171827276564026,0.0098159246087439218,0.019584151486092466,0.03929532515475289,0.036721349555827509,0.036721349555827371,3.5313002689052601e-14,3.3238775207528645e-05,0.00053342531442416078,0.00061009278313330464,0.0018554594054513267,0.00017761571174159903,0.0017472629508755242,0.0033014409258817065,0.0052204995729395378,0.00017761571174160183,0.0017472629508755301,0.0033014409258817763,0.0052204995729395751
19,67291,962022,0.00018272753319085018,0.0047255727063228057,0.0040710537064777,0.021186852453947108,0.00096722127806519434,0.020457435600928355,0.016734562971882323,0.016739020779571699,0.016733809373063457,0.0082477899448659651,0.0078303724415462652,0.016623467823702619,0.01126964863182299,0.014427904377007708,0.014289035759752733,0.019916858336682153,0.041341515215675702,36,9608,0.00086047627049450819,0.0097245795175891457,0.017927474312820574,0.038488139388358253,0.00086047627049449431,0.0097245795175890572,0.017927474312820119,0.038488139388357857,0.036721349555827509,0.036721349555827371,3.5313002689052601e-14,1.7180267259320829e-05,0.00039316291077889622,0.00032494070628520655,0.0015291590344429871,0.00017870240470619275,0.0018554379201351952,0.0033069197286361898,0.0054749480235379636,0.00017870240470619682,0.0018554379201352036,0.0033069197286362895,0.005474948023538046
20,76896,962022,0.00016791933019079462,0.0046483455511038829,0.0037744393185266114,0.020898145556455323,0.00054923133726430043,0.020457435600928355,0.016734562971882323,0.016739020779571699,0.016733809373063457,0.0082477899448659651,0.0078303724415462652,0.016623467823702619,0.01126964863182299,0.014427904377007708,0.014289035759752733,0.019916858336682153,0.040923525274874806,83,9608,0.00085550407627807521,0.0096776851196547064,0.017808009930056875,0.03825367960922841,0.00085550407627805688,0.0096776851196546231,0.017808009930056309,0.038253679609227938,0.036721349555827509,0.036721349555827371,3.5313002689052601e-14,1.4668797917255595e-05,0.00037967240794408103,0.00029357636683360167,0.0015049727294873497,0.00017882673597832577,0.0018562348709713541,0.0033085033743875773,0.0054731133113203947,0.00017882673597832997,0.0018562348709713784,0.0033085033743876797,0.005473113311320517
21,86499,962022,0.00015908763404413924,0.004612611780997213,0.0035705827597338445,0.020773815080900263,0.00023254010937736201,0.020457435600928355,0.016734562971882323,0.016739020779571699,0.016733809373063457,0.0082477899448659651,0.0078303724415462652,0.016623467823702619,0.01126964863182299,0.014427904377007708,0.014289035759752733,0.019916858336682153,0.040606834046987873,14,9608,0.00085029586374533203,0.0096984138884371601,0.017692377884280172,0.038306318022814513,0.00085029586374531512,0.0096984138884370612,0.017692377884279638,0.038306318022813979,0.036721349555827509,0.036721349555827371,3.5313002689052601e-14,1.4114641893464601e-05,0.00037229684207342497,0.00028079022376799084,0.0014942776782138588,0.00017833317425862649,0.0018665395312065028,0.0032990330534035123,0.0055007369050551523,0.00017833317425863069,0.0018665395312065223,0.0032990330534036156,0.0055007369050552634


==> results/20180525045915sample/adaptive_P1_domsquare_sol_error.dat <==
refine, tt_dof, tt_op_dof, L2, H1, L2_rel, H1_rel, resnorm, eta, sampled_eta, rhs, sampled_rhs, sq, sampled_sq, zero, sampled_zero, jump, sampled_jump, zeta, overall, als_iter, m_dofs, L2_semi, H1_semi, L2_semi_rel, H1_semi_rel, L2_disc, H1_disc, L2_disc_rel, H1_disc_rel, coef_cont_semi, coef_cont_disc,coef_semi_disc, rms_L2, rms_H1, rms_L2_rel, rms_H1_rel, rms_L2_semi, rms_H1_semi, rms_L2_semi_rel, rms_H1_semi_rel, rms_L2_disc, rms_H1_disc, rms_L2_disc_rel, rms_H1_disc_rel  
0,50,72,0.011679884427714398,0.10331953225865491,0.26115533470096325,0.45602781852797675,1.0638576904783951e-16,0.54788156088549689,0.42915993188955814,0.35707731635942136,0.36105158275490196,0.10570429062503134,0.25446893858936176,0.18043942069854532,0.22282920110084836,0.27939045217488995,0.39333747787994289,0.10308545779181989,0.65096701867731688,1,25,0.011950520536544463,0.10469918441140749,0.26552473064376203,0.45872969188825979,0.011950520536544605,0.10469918441140824,0.26552473064376392,0.45872969188826085,0.71414288353320421,0.71414288353320421,1.5622166609063343e-15,0.0008697265648106668,0.0077941694892769333,0.018904984120849549,0.032583423937812495,0.00088526743752406268,0.0078183394389316312,0.019239466582911521,0.032788671957102125,0.00088526743752407634,0.007818339438931704,0.019239466582911688,0.032788671957102208
1,118,174,0.0083138511711998986,0.083378784477939685,0.18413820832487035,0.36325966681787308,1.4671714978050479e-16,0.30158878614778728,0.28723634503447748,0.23299978938572383,0.23190498772551807,0.069699059127542179,0.093178433044873429,0.11979331033159099,0.1257670098543591,0.19418623641213623,0.21050176479338967,0.10308545779181989,0.40467424393960733,1,59,0.0085580648093418615,0.084673560484465824,0.18834222136585455,0.36616574175226901,0.0085580648093419882,0.084673560484466504,0.18834222136585638,0.36616574175227007,0.96049564171482082,0.96049564171482082,2.3542856307401596e-15,0.00065110713777272221,0.006508189960344051,0.01383169285709133,0.026380268960745822,0.00066412180876718142,0.0065194945696756415,0.014172077924225888,0.026619516549213365,0.00066412180876719465,0.0065194945696757144,0.014172077924226058,0.026619516549213445
2,186,276,0.007062762086561967,0.069974316507495624,0.15586435391879641,0.30257228065449615,1.8162392899746282e-16,0.26915348152364038,0.21406250713691541,0.17827693510983611,0.17681543728831042,0.05940042044455722,0.10926703961313736,0.10266638673334935,0.10875902494072268,0.14509330923745847,0.2026552178284042,0.10308545779181989,0.37223893931546043,1,93,0.0072769124194560254,0.0710282306887208,0.15962777955337529,0.30497816258008231,0.0072769124194561521,0.071028230688721522,0.15962777955337715,0.30497816258008359,1.264053582592066,1.2640535825920656,3.1275171704400184e-15,0.00056602032572482567,0.0055936978415978122,0.011896397404622269,0.022172863810819191,0.00057499928643347544,0.0055651939882016754,0.012195514485375758,0.022376429595757186,0.00057499928643348921,0.0055651939882017474,0.012195514485375949,0.022376429595757294
3,350,522,0.0064442880025240923,0.061504979869946963,0.14184973859755537,0.26342535064647854,3.4585060812895059e-16,0.1694598730309288,0.1607541720644983,0.13144037204816336,0.13071879923538621,0.046743908942754007,0.057773555683897138,0.075223570610984974,0.075906725959735313,0.10972203508958486,0.11854657904673301,0.10308545779181989,0.27254533082274901,1,175,0.0066417212928779239,0.06248326500546373,0.1453431415490902,0.26572961466193723,0.0066417212928780505,0.062483265005464458,0.14534314154909211,0.26572961466193873,1.745827787238835,1.745827787238835,4.2964017647257642e-15,0.00052628271551761465,0.0050721783485900241,0.010990959263660026,0.019641073920354163,0.00053321532979447544,0.0050269102464861109,0.011263865015413906,0.019849896904231955,0.000533215329794489,0.0050269102464861872,0.011263865015414098,0.019849896904232084
4,584,873,0.0061542857021474233,0.05660724689939578,0.13536104455812881,0.24098401197047281,4.6692792435158055e-16,0.12658205695113356,0.11806263977594851,0.096928367782260355,0.095961516899196991,0.033942645362293543,0.046796703839925416,0.05711736354254348,0.058592056521660885,0.081571860796434234,0.089763589575846084,0.10308545779181989,0.22966751474295391,1,292,0.0063429834520225235,0.057542216263477219,0.13870820638003886,0.24321552282053593,0.0063429834520226502,0.05754221626347799,0.13870820638004078,0.24321552282053752,2.203109444800917,2.203109444800917,5.5844659159773487e-15,0.00050619386336426381,0.004766643567351893,0.010552103102826923,0.018206192224691636,0.00051215220082433252,0.0047125625575320041,0.010807575229236093,0.018413247478348105,0.00051215220082434596,0.0047125625575320856,0.010807575229236286,0.018413247478348251
5,1062,1590,0.0060136928109480242,0.053883420094371672,0.13217918864226769,0.22830189819173988,3.7182007772940561e-16,0.15140188531713764,0.088242717996110748,0.071613516501070729,0.072021723409300895,0.027044468386222698,0.067387788353595601,0.041946211330964149,0.050790850689549479,0.060715425621669247,0.12559458081190014,0.10308545779181989,0.25448734310895793,1,531,0.0061973709181821039,0.054790982492841797,0.13544113707645231,0.23047069757746386,0.006197370918182228,0.05479098249284256,0.13544113707645422,0.23047069757746555,3.0326179838783083,3.0326179838783069,7.4410358209855246e-15,0.00049739112364318111,0.0046131530941082386,0.0103526375299218,0.01744316856890888,0.00050269017879864817,0.0045529595052355726,0.010597629337526161,0.017650964988688584,0.0005026901787986615,0.0045529595052356524,0.01059762933752635,0.017650964988688733
6,1444,2163,0.0059845097549372497,0.053148704755389686,0.13153185571060697,0.22492404112936515,4.9728306336466552e-16,0.089576831710974525,0.079377285900739475,0.064495014876573165,0.064737038571771627,0.023898549651245098,0.037172601131332937,0.038181350485002472,0.043314493824398788,0.05502564331712885,0.065783491217234077,0.10308545779181989,0.1926622895027949,1,722,0.0061670723441864883,0.054046468652592577,0.13477885889122937,0.22706887617618687,0.006167072344186615,0.054046468652593375,0.13477885889123128,0.22706887617618865,3.5269611076112488,3.5269611076112484,9.7895911291022948e-15,0.00049531821306717709,0.0045708939858496002,0.010306781401948665,0.017235988129452231,0.00050038554931979885,0.0045082275736727699,0.010548606833216696,0.01744353567439046,0.00050038554931981219,0.0045082275736728532,0.010548606833216886,0.017443535674390619
7,1446,4314,0.0057002477750789761,0.049574259063266714,0.12675268530837891,0.21282188166182414,0.033257704476769775,0.089576831710974525,0.079377285900739475,0.064495014876573165,0.064737038571771627,0.023898549651245098,0.037172601131332937,0.038181350485002472,0.043314493824398788,0.05502564331712885,0.065783491217234077,0.076602912163503345,0.19943744835124766,30,722,0.0058564271280559009,0.050130940005939477,0.12958748205280807,0.21381055363696294,0.0058564271280560059,0.050130940005940233,0.12958748205280965,0.21381055363696483,3.5269611076112488,3.5269611076112484,9.7895911291022948e-15,0.00044966232005268344,0.004152425870717332,0.009565423043395126,0.01601784497969375,0.00045122133557686656,0.0040535607536653414,0.0097058867091269971,0.016051254916959294,0.00045122133557687745,0.004053560753665416,0.0097058867091271567,0.016051254916959461
8,2166,4314,0.0037219528887626097,0.036074249921758686,0.082945122851386374,0.15770826896941756,7.2332017919584323e-16,0.089576831710974525,0.079377285900739475,0.064495014876573165,0.064737038571771627,0.023898549651245098,0.037172601131332937,0.038181350485002472,0.043314493824398788,0.05502564331712885,0.065783491217234077,0.076602912163503345,0.16617974387447859,1,722,0.0037086385009588115,0.034976331603644571,0.082074733552080198,0.15155641858707683,0.0037086385009589304,0.034976331603645293,0.082074733552082349,0.15155641858707916,3.5269611076112488,3.5269611076112484,9.7895911291022948e-15,0.00031051474024998025,0.0029543143549766067,0.0066725234056231961,0.011933029301617959,0.00030561377859872276,0.0027983378482215162,0.0066192683960451691,0.011506011291995388,0.0003056137785987336,0.0027983378482215747,0.0066192683960453512,0.011506011291995561
9,3207,6396,0.0036866962331046716,0.034116841437346494,0.082194606019389674,0.14906224700314419,7.3879852031684575e-16,0.12013294971211837,0.050853237087196461,0.049457609246442595,0.051735317161004303,0.022465898315942204,0.042535010545715478,0.047883011509209865,0.03925233854049285,0.043909712068307273,0.10717696358620127,0.076602912163503345,0.19673586187562245,1,1069,0.0036616183002540627,0.032898787521572652,0.081058197742953628,0.14236633781265165,0.0036616183002541776,0.032898787521573374,0.081058197742955682,0.14236633781265406,4.2012459045935948,4.2012459045935939,1.1889844580860982e-14,0.00030805247351760356,0.002831983631424321,0.006627166852752212,0.01141901516498697,0.00030270927917789772,0.0026673758371293915,0.0065596272906828668,0.010956075687131347,0.00030270927917790829,0.00266737583712945,0.006559627290683042,0.010956075687131526
10,4731,9444,0.0036788042485292271,0.033385253755730919,0.082031256544732797,0.14586013542309179,9.2184741252343139e-16,0.057117244452326653,0.046048968735928508,0.046031809267383109,0.045987470643656686,0.021041235257199146,0.020406104104279451,0.045156483062360427,0.029974552268806721,0.03997442230509677,0.040368265464674639,0.076602912163503345,0.13372015661583092,1,1577,0.0036506039817690047,0.032113774338358193,0.080823820076056804,0.13890722458110846,0.0036506039817691179,0.032113774338358929,0.08082382007605883,0.13890722458111099,5.4425801850546218,5.4425801850546218,1.5588544672373163e-14,0.00030744363190597938,0.0027877109410312769,0.0066167385746929794,0.011239607604284217,0.00030200103403553024,0.0026204383613026854,0.0065454512598326822,0.010761406233530075,0.0003020010340355407,0.0026204383613027461,0.0065454512598328556,0.010761406233530262
11,4734,18828,0.0036791970494707768,0.032344121945652435,0.0826576852398727,0.14289120499582475,0.009415951075365421,0.057117244452326653,0.046048968735928508,0.046031809267383109,0.045987470643656686,0.021041235257199146,0.020406104104279451,0.045156483062360427,0.029974552268806721,0.03997442230509677,0.040368265464674639,0.057316860804749223,0.12385005633244128,29,1577,0.0036732697937339309,0.030944700628685304,0.081777346491198027,0.13492695231073201,0.0036732697937340172,0.030944700628685925,0.081777346491199554,0.13492695231073423,5.4425801850546218,5.4425801850546218,1.5588544672373163e-14,0.00029962805069976706,0.0026375944427449501,0.0065570651197221835,0.010943133698995055,0.00029994390538152181,0.0025141501569907448,0.0065400416701188241,0.010450313848529211,0.00029994390538152924,0.0025141501569907886,0.0065400416701189472,0.010450313848529364
12,6308,18828,0.0034678479716370994,0.030811835892700978,0.077844614241539017,0.13649008383432837,8.6630394370961996e-16,0.057117244452326653,0.046048968735928508,0.046031809267383109,0.045987470643656686,0.021041235257199146,0.020406104104279451,0.045156483062360427,0.029974552268806721,0.03997442230509677,0.040368265464674639,0.057316860804749223,0.11443410525707673,1,1577,0.0034050791657573342,0.029153176872520593,0.075675603875943395,0.12690956327648031,0.0034050791657574343,0.029153176872521173,0.075675603875945227,0.12690956327648234,1.1869375974970175,1.1869375974970173,1.6573327079826431e-14,0.00028820776554119799,0.0025100465366581426,0.0063054258427142473,0.010528064312230771,0.0002874047603164385,0.0024260747137870775,0.0062544859255839981,0.010038126048964688,0.00028740476031644636,0.0024260747137871182,0.0062544859255841282,0.010038126048964827
13,6324,73965,0.0021305811260606371,0.023544145118594262,0.047103967533876932,0.10164685080278815,0.013384840717089367,0.057117244452326653,0.046048968735928508,0.046031809267383109,0.045987470643656686,0.021041235257199146,0.020406104104279451,0.045156483062360427,0.029974552268806721,0.03997442230509677,0.040368265464674639,0.04990413323942193,0.12040621840883795,56,1577,0.0020269308879986825,0.021549956436070355,0.044052492911163948,0.090988374076455866,0.0020269308879987437,0.021549956436070748,0.044052492911165073,0.090988374076457101,1.1869375974970175,1.1869375974970173,1.6573327079826431e-14,0.00018134064660260425,0.0020036280766150554,0.003746130849061652,0.0077230412029325457,0.00017816874283716727,0.0018247575022628363,0.003687414043241469,0.0070481540872773737,0.00017816874283717169,0.0018247575022628624,0.0036874140432415457,0.0070481540872774509
14,7900,73965,0.001825887954673487,0.021633227234363527,0.040153853940372949,0.093527770662515275,0.0094016238796292718,0.057117244452326653,0.046048968735928508,0.046031809267383109,0.045987470643656686,0.021041235257199146,0.020406104104279451,0.045156483062360427,0.029974552268806721,0.03997442230509677,0.040368265464674639,0.04990413323942193,0.11642300157137785,79,1577,0.0015838124907063234,0.01917915449982846,0.033888581475149615,0.080245703867241738,0.0015838124907063859,0.019179154499828779,0.033888581475150739,0.08024570386724264,1.1869375974970175,1.1869375974970173,1.6573327079826431e-14,0.000163921584002601,0.0018324992510901402,0.0033529311071132722,0.0071387876543509646,0.00015833589729539869,0.0017009052655632768,0.0032237496814577762,0.0064383244668259274,0.00015833589729540379,0.0017009052655632959,0.0032237496814578664,0.0064383244668259803
15,9474,73965,0.0013260069143757698,0.018260302618955691,0.029738278709080534,0.080787135601130211,0.0032733031878981584,0.057117244452326653,0.046048968735928508,0.046031809267383109,0.045987470643656686,0.021041235257199146,0.020406104104279451,0.045156483062360427,0.029974552268806721,0.03997442230509677,0.040368265464674639,0.04990413323942193,0.11029468087964674,40,1577,0.00094224509156368586,0.014840558810138909,0.020238598575810191,0.063290612912656793,0.00094224509156374896,0.014840558810139286,0.020238598575811402,0.063290612912658112,1.1869375974970175,1.1869375974970173,1.6573327079826431e-14,0.00010788731404179389,0.0014417101084227557,0.0023227402888727532,0.0059761146835818051,9.1545489678567584e-05,0.0012266950977914896,0.001852992543728311,0.0047755166537763677,9.1545489678571988e-05,0.001226695097791505,0.0018529925437284099,0.0047755166537764354
16,11046,73965,0.0012741865055362618,0.017803533476900561,0.028722696695719675,0.079291065129657279,0.00095858237642908965,0.057117244452326653,0.046048968735928508,0.046031809267383109,0.045987470643656686,0.021041235257199146,0.020406104104279451,0.045156483062360427,0.029974552268806721,0.03997442230509677,0.040368265464674639,0.04990413323942193,0.10797996006817767,28,1577,0.00086139711253631649,0.014207314086507612,0.018508564104279934,0.060861092910116571,0.00086139711253637873,0.014207314086507924,0.018508564104281155,0.060861092910117619,1.1869375974970175,1.1869375974970173,1.6573327079826431e-14,0.00010052464072303805,0.0013677675675854133,0.0022173394022968742,0.0058358618343629974,8.5152819024131678e-05,0.0011634271064647113,0.0017209099586118703,0.0045635271376338231,8.5152819024135459e-05,0.0011634271064647204,0.001720909958611957,0.0045635271376338674
17,16317,110109,0.0012681537551617386,0.016236970160224958,0.028582724242496055,0.072222632219936952,0.0009512511693974368,0.044132591271038087,0.033711741988506655,0.034777062621202691,0.034672383611992735,0.016740901110948225,0.01815816413237465,0.035072945213282719,0.023798013115126256,0.02961234842541197,0.031339079924732165,0.04990413323942193,0.094987975679857464,21,2330,0.00082421840294431338,0.012148174161599364,0.017669210938957923,0.05145949795936023,0.0008242184029443742,0.012148174161599719,0.017669210938959127,0.051459497959361465,1.3935682906264393,1.3935682906264395,2.1062395689557957e-14,0.00010009164018341782,0.0012660544645244564,0.0022088544690542643,0.005384496123702248,8.3473304663630456e-05,0.0010368499433277064,0.0016789511081471726,0.0039580980701881567,8.347330466363356e-05,0.0010368499433277166,0.0016789511081472463,0.0039580980701882113
18,16331,170247,0.0012339637047535405,0.015908003345457628,0.027926841086343312,0.071030805342172224,0.0024865019304159369,0.044132591271038087,0.033711741988506655,0.034777062621202691,0.034672383611992735,0.016740901110948225,0.01815816413237465,0.035072945213282719,0.023798013115126256,0.02961234842541197,0.031339079924732165,0.043149992379930592,0.089769085581384619,55,2330,0.00098185218847748413,0.012792202984678881,0.021018065897740818,0.053716917435167842,0.00098185218847751752,0.012792202984679158,0.021018065897741359,0.053716917435168605,1.3935682906264393,1.3935682906264395,2.1062395689557957e-14,9.5716754250530105e-05,0.0012200315643699094,0.0021434613317110893,0.0052729455922056615,0.00010178055685018558,0.0011457883615629872,0.0020457822780038225,0.0042625325295448076,0.00010178055685018752,0.0011457883615629914,0.0020457822780038642,0.0042625325295448258
19,18656,170247,0.0012005966066298891,0.015724782710105363,0.02716003972204252,0.070245161251341615,0.00085647755743451209,0.044132591271038087,0.033711741988506655,0.034777062621202691,0.034672383611992735,0.016740901110948225,0.01815816413237465,0.035072945213282719,0.023798013115126256,0.02961234842541197,0.031339079924732165,0.043149992379930592,0.088139061208403188,15,2330,0.00090359508890209802,0.012711731717940966,0.019216207470779435,0.053204769058096318,0.00090359508890212024,0.012711731717941238,0.019216207470779664,0.053204769058097061,1.3935682906264393,1.3935682906264395,2.1062395689557957e-14,9.3772662074943693e-05,0.0012042736639640988,0.0020995472195185732,0.005218102914085661,9.8630138778413345e-05,0.0011583466217496559,0.0019714956063025002,0.0042712753181505308,9.8630138778415513e-05,0.0011583466217496583,0.0019714956063025457,0.004271275318150543
20,30256,278997,0.0011967482192089408,0.014508786215199479,0.027069362849173863,0.06491511923663118,0.00085666631072879498,0.031819891586353136,0.027617953170363363,0.025589750316348879,0.025322311526477983,0.01169042425639541,0.01051587598014086,0.023876794959117615,0.015660951537453699,0.023266957993955791,0.022493727902508177,0.043149992379930592,0.07582655027701253,15,3780,0.00088111513619021093,0.011100114544024414,0.018709994279766044,0.045926306724984246,0.00088111513619022384,0.011100114544024682,0.018709994279766069,0.045926306724984961,1.6686854597688667,1.6686854597688665,2.7724261923846817e-14,9.3555231266926367e-05,0.0011240155738601594,0.0020946161879695398,0.0048860923252909442,9.7848527773974577e-05,0.0010710806895468741,0.0019506614829083416,0.0038497551647615749,9.784852777397638e-05,0.0010710806895468761,0.0019506614829083802,0.0038497551647615879
21,30260,377076,0.0012069231296077463,0.014333571176042385,0.02728161827542961,0.064137277467970488,0.010119714971464886,0.031819891586353136,0.027617953170363363,0.025589750316348879,0.025322311526477983,0.01169042425639541,0.01051587598014086,0.023876794959117615,0.015660951537453699,0.023266957993955791,0.022493727902508177,0.046419636274102928,0.088359242831920953,23,3780,0.00096935675966466743,0.01124186255093408,0.0208071614779116,0.046647095077954441,0.00096935675966474549,0.011241862550934414,0.020807161477913134,0.046647095077955475,1.6686854597688667,1.6686854597688665,2.7724261923846817e-14,9.4280899067931159e-05,0.0011078107058214801,0.0021072963853674639,0.0048148862099949511,0.00010127319078073396,0.0010779347793793811,0.002040127768170575,0.0038864203022400561,0.00010127319078073698,0.0010779347793793816,0.0020401277681706483,0.0038864203022400739
22,34077,377076,0.00076424732525654188,0.010690966159628527,0.017130254993290791,0.047175085820755386,0.0014958812625883366,0.031819891586353136,0.027617953170363363,0.025589750316348879,0.025322311526477983,0.01169042425639541,0.01051587598014086,0.023876794959117615,0.015660951537453699,0.023266957993955791,0.022493727902508177,0.046419636274102928,0.079735409123044401,17,3780,0.0012695789050288686,0.014698459345561653,0.02775293914284804,0.063035628041625505,0.0012695789050288877,0.014698459345561538,0.027752939142848234,0.06303562804162452,1.6686854597688667,1.6686854597688665,2.7724261923846817e-14,6.0419217992027091e-05,0.00082872773648308873,0.0013103773764811877,0.0034367599771011311,0.00011854429729125504,0.0013040349755401419,0.0024688473347608715,0.0050976104920696583,0.0001185442972912532,0.0013040349755401067,0.0024688473347608238,0.0050976104920694779
23,37900,377076,0.00075290152313945151,0.01056748812219861,0.016875960944569956,0.046655008679074565,0.00064932170780371105,0.031819891586353136,0.027617953170363363,0.025589750316348879,0.025322311526477983,0.01169042425639541,0.01051587598014086,0.023876794959117615,0.015660951537453699,0.023266957993955791,0.022493727902508177,0.046419636274102928,0.078888849568259783,32,3780,0.0012771442700420016,0.014825252276596137,0.0279237891896826,0.063590945963711523,0.0012771442700420196,0.014825252276596016,0.02792378918968277,0.063590945963710496,1.6686828687831017,1.6686828687831019,2.8099915021708551e-14,5.9418697441249826e-05,0.00081523886589795287,0.0012913987066035862,0.0033952203128265251,0.00011950759201376559,0.0013209756634966507,0.0024893834303114076,0.0051612102691921185,0.00011950759201376363,0.0013209756634966147,0.0024893834303113568,0.0051612102691919338
24,37940,378187,0.0007175751422343992,0.010446307628354348,0.016086803082422912,0.046176263845852453,0.00086711051622777443,0.031819891586353136,0.027617953170363363,0.025589750316348879,0.025322311526477983,0.01169042425639541,0.01051587598014086,0.023876794959117615,0.015660951537453699,0.023266957993955791,0.022493727902508177,0.025950740700470511,0.058637742803051424,42,3780,0.0013500588093348187,0.015304043482942609,0.029466798678503922,0.065427213461252201,0.0013500588093348332,0.015304043482942507,0.029466798678503929,0.065427213461251174,1.6686828687831017,1.6686828687831019,2.8099915021708551e-14,5.6958158651224054e-05,0.00080286330814057871,0.0012389230197396314,0.0033572201597282148,0.00012528554032655299,0.0013683811761253501,0.0026086313370771931,0.0053218205120856643,0.0001252855403265524,0.0013683811761253171,0.0026086313370771658,0.0053218205120854865
25,41723,378187,0.00071484413755850383,0.010429095540334093,0.01602321912245127,0.04610049309387234,0.00056157224565903097,0.031819891586353136,0.027617953170363363,0.025589750316348879,0.025322311526477983,0.01169042425639541,0.01051587598014086,0.023876794959117615,0.015660951537453699,0.023266957993955791,0.022493727902508177,0.025950740700470511,0.058332204532482682,25,3780,0.0013479872967256845,0.015326086735710885,0.02942425226525296,0.065507228699764636,0.0013479872967256984,0.015326086735710778,0.02942425226525295,0.065507228699763567,1.6686828687831017,1.6686828687831019,2.8099915021708551e-14,5.6809849710875898e-05,0.00080153319254212612,0.0012352962247914963,0.0033518090265094299,0.00012516758270104296,0.0013722942618718276,0.0026063089014140405,0.0053325324559274721,0.00012516758270104237,0.0013722942618717951,0.0026063089014140128,0.005332532455927296
26,72589,661593,0.00071263890946289933,0.0093616949035653565,0.015973373085508752,0.041381845637760595,0.00056332445526810287,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.025950740700470511,0.051795988728432302,21,6586,0.0013429331376984689,0.014483852618110422,0.029314901238316721,0.061714386694501189,0.0013429331376984812,0.014483852618110303,0.029314901238316676,0.061714386694500079,2.2025139289292417,2.2025139289292421,3.6405605328758428e-14,5.6639378820028485e-05,0.000726524036608212,0.0012321257350749774,0.0030362611217403376,0.00012505308139552462,0.0013309824016043018,0.0026024150885157185,0.0051416682883386458,0.00012505308139552386,0.0013309824016042671,0.0026024150885156873,0.005141668288338461
27,79176,661593,0.00071071407939868802,0.0093467911051068903,0.01593035717299424,0.041318257492255886,0.00035350750889977272,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.025950740700470511,0.051586171782063969,76,6586,0.0013434928039931179,0.014495437733032898,0.029329085127083696,0.061765175402858724,0.0013434928039931316,0.014495437733032785,0.029329085127083678,0.061765175402857649,2.195435568522937,2.1954355685229365,3.831587369455288e-14,5.6538384275987414e-05,0.00072531244705208425,0.0012305847821082305,0.0030331107891706059,0.0001250909368107858,0.0013318853488910743,0.0026039160091959187,0.0051466244629518286,0.00012509093681078507,0.0013318853488910401,0.0026039160091958879,0.0051466244629516456
28,79180,678382,0.00071071403402700462,0.0093467906699058814,0.015930356187530029,0.041318255817517607,0.0036641960401779033,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.02839304636547179,0.057339165978343383,57,6586,0.0013434925923539501,0.01449543546846392,0.029329080530653133,0.061765166758605244,0.001343492592353964,0.014495435468463809,0.029329080530653116,0.061765166758604169,2.195435568522937,2.1954355685229365,3.831587369455288e-14,5.6538380445747625e-05,0.00072531240548907362,0.0012305847035494653,0.0030331106349488703,0.00012509091866095523,0.0013318850366701139,0.002603915616497904,0.0051466234611211893,0.0001250909186609545,0.0013318850366700798,0.0026039156164978741,0.0051466234611210063
29,85847,678382,0.00053341958116212887,0.0081234469740086128,0.011974184944517312,0.035931370972061963,0.00059345143917548509,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.02839304636547179,0.054268421377340961,36,6586,0.0014476028097471266,0.01537740922791378,0.031667873860194672,0.065632435718157522,0.0014476028097471314,0.015377409227913544,0.031667873860194484,0.065632435718155899,2.195435568522937,2.1954355685229365,3.831587369455288e-14,4.3288904522552402e-05,0.00062888366949586337,0.00094191834571761223,0.0026319940967970525,0.00013053390915847008,0.0013872315284373057,0.0027234798396476335,0.0053753496957808442,0.00013053390915846792,0.0013872315284372651,0.0027234798396475737,0.0053753496957806351
30,92524,678382,0.00053273986047738906,0.0081192383492184779,0.011958435663684158,0.035906410629211072,0.00031725124043932438,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.02839304636547179,0.053992221178604805,24,6586,0.0014550291116565298,0.015455129284774017,0.031829209899618016,0.065955015026291947,0.0014550291116565328,0.015455129284773772,0.031829209899617801,0.065955015026290267,2.1937488482561482,2.1937488482561482,4.095993930347281e-14,4.3206449167373928e-05,0.00062790095087987628,0.00094215565058044604,0.0026321742810635619,0.000131272560168892,0.0013953601636859758,0.002738515793396114,0.0054048098038366067,0.00013127256016888978,0.0013953601636859342,0.0027385157933960524,0.0054048098038363915
31,92528,715069,0.00053475570566223669,0.0080934119283604528,0.011991662143486943,0.035784936618260189,0.0032064030740629147,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.027627076789517577,0.056115403436274178,31,6586,0.0014658759986599732,0.015492681132643585,0.032072255194822416,0.066109860222921465,0.001465875998659983,0.015492681132643356,0.03207225519482234,0.066109860222919842,2.1937488482561482,2.1937488482561482,4.095993930347281e-14,4.340297596631177e-05,0.00062534566854166823,0.00094683217836678184,0.0026224348841578145,0.0001321913758381516,0.0013996519627248799,0.0027567710393369134,0.0054182866653160119,0.00013219137583815062,0.0013996519627248419,0.0027567710393368774,0.0054182866653158098
32,99224,715069,0.00039512609555683283,0.0071406122272349463,0.00886645309505797,0.031545462931959138,0.00060874237851019509,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.027627076789517577,0.053517742740721463,23,6586,0.0014997238584992087,0.015914065621548061,0.03288459864286554,0.068147829386512038,0.0014997238584992167,0.015914065621547877,0.032884598642865456,0.068147829386510733,2.1937488482561482,2.1937488482561482,4.095993930347281e-14,3.2033223427291347e-05,0.00054636913045910337,0.00069510637977556172,0.0022879632611779357,0.00013261699999785341,0.0014148503483289629,0.0027786134138590903,0.0055197916837290886,0.00013261699999785089,0.0014148503483289217,0.0027786134138590257,0.005519791683728883
33,119364,715069,0.00039085404180793976,0.007097865524564274,0.0087707080597044934,0.031354392804718523,0.00019965605172316879,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.027627076789517577,0.053108656413934432,56,6586,0.0015033814487578185,0.015953695315794082,0.032967343247898476,0.068325515535943182,0.0015033814487578265,0.015953695315793898,0.032967343247898385,0.068325515535941864,1.1049545832366945,1.1049545832366943,4.3480745706784068e-14,3.1690523304986593e-05,0.00054285175107890221,0.00068815566814792574,0.0022740434102366427,0.00013289063609706126,0.0014176531330543688,0.0027847422362735803,0.00553217940108064,0.00013289063609705872,0.0014176531330543276,0.0027847422362735148,0.0055321794010804361
34,119368,724679,0.00039129408692500673,0.0070984650593875626,0.0087818530205120374,0.031357744596535946,0.0026581964390149631,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.027477026002500692,0.055417146014209342,30,6586,0.0015045123138155004,0.015957709024139798,0.032991413879829186,0.06834115289699827,0.0015045123138155085,0.015957709024139601,0.032991413879829096,0.068341152896996896,1.1049545832366945,1.1049545832366943,4.3480745706784068e-14,3.1724710140161956e-05,0.00054292206940294231,0.0006889938061525547,0.0022743553820025195,0.00013294876687951543,0.0014177559400980558,0.0027861225524267474,0.0055329374541719283,0.00013294876687951288,0.0014177559400980126,0.0027861225524266832,0.0055329374541717167
35,126121,724679,0.00032207828899978022,0.0066194062125508723,0.0072132093241654895,0.02919214837253576,0.00027127357945557937,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.027477026002500692,0.053030223154649954,84,6586,0.0015253211862144671,0.016230699169695818,0.033433275646164884,0.069421512881973513,0.0015253211862144593,0.016230699169695589,0.03343327564616444,0.069421512881971986,1.1049535138432904,1.1049535138432898,4.2588058705585568e-14,2.6798566100571147e-05,0.00050680061579135764,0.00057719755821887032,0.0021151525547477585,0.0001352026342544642,0.001448251149950715,0.0028294281637651036,0.0056259775964878677,0.0001352026342544603,0.0014482511499506673,0.0028294281637650095,0.0056259775964876396
36,126330,734880,0.00030802193418234325,0.0065924455189778986,0.0068929845810474077,0.0290740972023261,0.00026651685666369604,0.025281923572693689,0.020674604990939559,0.019170854418471182,0.019498200484487048,0.0089257991519309972,0.010542269800577446,0.017957603629671932,0.013650661336361232,0.017398944508705425,0.018281054120978461,0.013152321569506333,0.038700761998863714,32,6586,0.0015393593412268778,0.016294915216773089,0.033740341546878126,0.069701852588139532,0.001539359341226872,0.016294915216772878,0.03374034154687771,0.069701852588138061,1.1049535138432904,1.1049535138432898,4.2588058705585568e-14,2.6263707701948492e-05,0.00050528352712409755,0.00056178249886650164,0.0021072563664172859,0.00013558255571608185,0.0014462343334665554,0.0028408914133736733,0.0056310026390144555,0.00013558255571607846,0.0014462343334665109,0.0028408914133735879,0.0056310026390142369


==> results/20180525155407sample/adaptive_P3_domsquare_sol_error.dat <==
refine, tt_dof, tt_op_dof, L2, H1, L2_rel, H1_rel, resnorm, eta, sampled_eta, rhs, sampled_rhs, sq, sampled_sq, zero, sampled_zero, jump, sampled_jump, zeta, overall, als_iter, m_dofs, L2_semi, H1_semi, L2_semi_rel, H1_semi_rel, L2_disc, H1_disc, L2_disc_rel, H1_disc_rel, coef_cont_semi, coef_cont_disc,coef_semi_disc, rms_L2, rms_H1, rms_L2_rel, rms_H1_rel, rms_L2_semi, rms_H1_semi, rms_L2_semi_rel, rms_H1_semi_rel, rms_L2_disc, rms_H1_disc, rms_L2_disc_rel, rms_H1_disc_rel  
0,98,188,0.004322022102788,0.041615835371839,0.09271633762036,0.171564910331857,5.3153378124912E-16,0.22546036416563,0.092083024261278,0.238051544239614,0.236086490924247,0.250789202129689,0.3179115537237,0.335482928366708,0.32980099727094,0.038266394694226,0.052881815614283,0.147855307994611,0.373315672160242,0,49,0.004502287362203,0.043019133325512,0.098259924685727,0.181980246433696,0.004502287362203,0.043019133325512,0.098259924685727,0.181980246433697,0.124335317099055,0.124335317099055,3.6157331065044E-15,0.000425133535095,0.004208197149586,0.008022506804454,0.013926663155071,0.000391944530412,0.003778406819115,0.008174656433943,0.014465611158331,0.000391944530412,0.003778406819115,0.008174656433943,0.014465611158331
1,188,368,0.004255259839111,0.039914849495222,0.091347369379503,0.163826775743898,2.90827213850764E-16,0.213661369145326,0.067716042140889,0.195126045870804,0.192887157159125,0.203049846788464,0.278883422015743,0.274927256175645,0.267141103985553,0.029445619258251,0.045101348444762,0.147855307994611,0.361516677139938,1,94,0.004440274290877,0.041393234001119,0.096998063318511,0.174732198165871,0.004440274290877,0.041393234001119,0.096998063318512,0.174732198165871,0.169030576612671,0.169030576612672,4.79445312867106E-15,0.00041728395814,0.004107405418315,0.007875417770095,0.013450006707581,0.000384487656314,0.003662950898913,0.008029344559301,0.013992289965227,0.000384487656314,0.003662950898913,0.008029344559301,0.013992289965227
2,326,644,0.00420083134027,0.038200681968279,0.090178264274783,0.155916281963219,3.68966174178049E-16,0.172042989301628,0.021821654567141,0.122688957655166,0.124171527068548,0.123370433730656,0.203060400237937,0.17297220678479,0.165609541498745,0.011078117107457,0.019318802342238,0.147855307994611,0.31989829729624,1,163,0.004390477362159,0.039864151977616,0.095981815414348,0.167772360460862,0.004390477362159,0.039864151977616,0.095981815414349,0.167772360460863,0.212149003546728,0.212149003546728,6.397595430026E-15,0.000412755104834,0.004021557371327,0.00776216402556,0.012958180226619,0.000378517435977,0.003565738640703,0.007905567753841,0.013539559316439,0.000378517435977,0.003565738640703,0.007905567753841,0.013539559316439
3,644,1280,0.004196525552855,0.037934621659974,0.090092359742266,0.154712882654083,5.30195018360848E-16,0.079778381286419,0.01104708703102,0.096994137485569,0.097181812889568,0.096644560934345,0.123461171524851,0.136557751071367,0.135537205227286,0.00469293562483,0.006925206907599,0.147855307994611,0.227633689281031,1,322,0.004386427531732,0.039611755668897,0.095901911035741,0.166643852180225,0.004386427531732,0.039611755668897,0.095901911035741,0.166643852180226,0.213159726655241,0.213159726655241,9.69182169009289E-15,0.000412190018945,0.004005452853182,0.007751499848635,0.012882559953746,0.000377967686048,0.003548358838903,0.007894866990356,0.013465031019022,0.000377967686048,0.003548358838903,0.007894866990356,0.013465031019022
4,966,2226,0.001349954542563,0.013963352379982,0.028889091538098,0.057514905633611,8.03687139730251E-16,0.079778381286419,0.01104708703102,0.096994137485569,0.097181812889568,0.096644560934345,0.123461171524851,0.136557751071367,0.135537205227286,0.00469293562483,0.006925206907599,0.065789845834379,0.145568227120799,1,322,0.001545995245287,0.015136300124631,0.034052237023169,0.065358422201492,0.001545995245287,0.015136300124631,0.034052237023169,0.065358422201492,0.213159726655241,0.213159726655241,9.69182169009289E-15,0.000152542257297,0.001680535134014,0.002645072422476,0.004848064697767,0.000137492534768,0.001330338220473,0.002875652988459,0.005177224407723,0.000137492534768,0.001330338220473,0.002875652988459,0.005177224407723
5,966,2226,0.001349954542563,0.013963352379982,0.028889091538098,0.057514905633611,8.03687139730251E-16,0.079778381286419,0.01104708703102,0.096994137485569,0.097181812889568,0.096644560934345,0.123461171524851,0.136557751071367,0.135537205227286,0.00469293562483,0.006925206907599,0.065789845834379,0.145568227120799,1,322,0.001545995245287,0.015136300124631,0.034052237023169,0.065358422201492,0.001545995245287,0.015136300124631,0.034052237023169,0.065358422201492,0.213159726655241,0.213159726655241,9.69182169009289E-15,0.000152542257297,0.001680535134014,0.002645072422476,0.004848064697767,0.000137492534768,0.001330338220473,0.002875652988459,0.005177224407723,0.000137492534768,0.001330338220473,0.002875652988459,0.005177224407723
6,2109,4893,0.001349617795115,0.01386981808665,0.028886053702196,0.057112806405085,9.9016088275047E-16,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.065789845834379,0.079285387631323,1,703,0.001545607315487,0.015051459264931,0.034046202806105,0.064993267193186,0.001545607315487,0.015051459264931,0.034046202806105,0.064993267193186,0.291978102095674,0.291978102095675,1.38230978401896E-14,0.000152399659709,0.001675312905248,0.002643110416471,0.004824974435022,0.000137440478686,0.001324627774343,0.002874722541274,0.005154523478543,0.000137440478686,0.001324627774343,0.002874722541274,0.005154523478543
7,2112,7656,0.001333960643425,0.012018057001425,0.029559764592919,0.051513999927438,0.009387403573119,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.045536318219951,0.068419263590013,24,703,0.001580422197216,0.013723432164781,0.034810737635799,0.059025965728716,0.001580422197216,0.013723432164781,0.0348107376358,0.059025965728716,0.291978102095674,0.291978102095675,1.38230978401896E-14,0.000116952672076,0.001257857164765,0.002308963840111,0.004016393453905,0.000168363809549,0.001388310906986,0.003409981910594,0.005037296521149,0.000168363809549,0.001388310906986,0.003409981910594,0.005037296521149
8,2812,7656,0.000950492313408,0.007908816152292,0.021071758145862,0.034339286389164,9.91896749329999E-16,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.045536318219951,0.059031860016895,1,703,0.001148848645763,0.010005652509611,0.025025542829551,0.041389861720756,0.001148848645763,0.010005652509611,0.025025542829552,0.041389861720757,0.292035809328321,0.29203580932832,1.39086345448957E-14,8.78669740479456E-05,0.000803672907297,0.001752280128411,0.002785687109112,0.00015033770676,0.001423360786059,0.002991742300109,0.004698297218307,0.00015033770676,0.001423360786059,0.002991742300109,0.004698297218307
9,2816,9716,0.000843276488009,0.006816427535698,0.019021393000605,0.030404382027741,0.002280110445146,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.039625589800486,0.055401242042575,27,703,0.001288061240433,0.010814733282668,0.027900392280261,0.04397841753417,0.001288061240433,0.010814733282668,0.027900392280261,0.04397841753417,0.292035809328321,0.29203580932832,1.39086345448957E-14,7.13815097038198E-05,0.000609663659623,0.001569045988245,0.002477540956152,0.0001840349231,0.001728356400607,0.003624444702461,0.005557273100707,0.0001840349231,0.001728356400607,0.003624444702461,0.005557273100707
10,3515,9716,0.000801107679344,0.006262611283054,0.018064864249981,0.028142648673049,1.0920317622085E-15,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.039625589800486,0.053121131597431,1,703,0.001237519324462,0.01063917007448,0.02676555622181,0.042902395559251,0.001237519324462,0.01063917007448,0.02676555622181,0.042902395559251,0.292042462599247,0.292042462599247,1.38210711451446E-14,6.95887893207286E-05,0.000555904269822,0.001529703600645,0.002361222614651,0.000181188920304,0.001781479795803,0.003564861801559,0.005689094503023,0.000181188920304,0.001781479795803,0.003564861801559,0.005689094503023
11,3520,24228,0.000744410036426,0.005926408584488,0.016891991582184,0.026928242443534,0.000499572728637,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.025457490847546,0.039452605373126,30,703,0.001333237285597,0.011533635533798,0.028823972436191,0.046498375869722,0.001333237285597,0.011533635533798,0.028823972436191,0.046498375869722,0.011111032154968,0.011111032154968,1.4635227133193E-14,6.54827023658363E-05,0.00051966175332,0.00147004737458,0.002295935707773,0.000195736648102,0.001929579587509,0.003844682144515,0.00614727532752,0.000195736648102,0.001929579587509,0.003844682144515,0.00614727532752
12,5656,62617,0.0001657387101,0.001816179918974,0.003720994227084,0.008047264088463,0.000551899044118,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.019835221434166,0.033882662275227,77,703,0.000929315913644,0.008640436394909,0.01950340488431,0.03271280384159,0.000929315913644,0.008640436394908,0.019503404884309,0.03271280384159,0.011111032154968,0.011111032154968,1.4635227133193E-14,1.31598849707965E-05,0.000150916824323,0.000283532111974,0.000617326651568,0.000184931275495,0.00186552075212,0.003564095576914,0.005737170992618,0.000184931275495,0.00186552075212,0.003564095576914,0.005737170992618
13,5656,62617,0.0001657387101,0.001816179918974,0.003720994227084,0.008047264088463,0.000551899044118,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.019835221434166,0.033882662275227,77,703,0.000929315913644,0.008640436394909,0.01950340488431,0.03271280384159,0.000929315913644,0.008640436394908,0.019503404884309,0.03271280384159,0.011111032154968,0.011111032154968,1.4635227133193E-14,1.31598849707965E-05,0.000150916824323,0.000283532111974,0.000617326651568,0.000184931275495,0.00186552075212,0.003564095576914,0.005737170992618,0.000184931275495,0.00186552075212,0.003564095576914,0.005737170992618
14,5656,62617,0.0001657387101,0.001816179918974,0.003720994227084,0.008047264088463,0.000551899044118,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.019835221434166,0.033882662275227,77,703,0.000929315913644,0.008640436394909,0.01950340488431,0.03271280384159,0.000929315913644,0.008640436394908,0.019503404884309,0.03271280384159,0.011111032154968,0.011111032154968,1.4635227133193E-14,1.31598849707965E-05,0.000150916824323,0.000283532111974,0.000617326651568,0.000184931275495,0.00186552075212,0.003564095576914,0.005737170992618,0.000184931275495,0.00186552075212,0.003564095576914,0.005737170992618
15,6354,62617,0.000157554919308,0.00173369057741,0.003530235547647,0.007703951855557,0.000232844593787,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.019835221434166,0.033563607824896,16,703,0.000923499004319,0.008654198807044,0.019376175124763,0.032733766371355,0.000923499004319,0.008654198807044,0.019376175124762,0.032733766371355,0.011110415943921,0.011110415943921,1.46554431499836E-14,1.27215278888268E-05,0.000143301243543,0.000272179988117,0.000595413139923,0.000184472675056,0.001874624834799,0.003554900410715,0.005764490635889,0.000184472675056,0.001874624834799,0.003554900410715,0.005764490635889
16,6372,62920,0.000119686716914,0.00160490232432,0.002702732852645,0.007139145915578,0.000259042269511,0.013495541796943,0.013171563635114,0.070278929423754,0.070085331421783,0.070045777949832,0.07032379562775,0.098427381851383,0.098432840784632,0.003987562810263,0.003709970529672,0.011015143052989,0.024769727119444,52,703,0.000949454778637,0.008768794929576,0.019948380826354,0.033169285303053,0.000949454778637,0.008768794929576,0.019948380826354,0.033169285303053,0.011110415943921,0.011110415943921,1.46554431499836E-14,9.95853049445798E-06,0.000135021369657,0.000218936619723,0.000561951284636,0.000187402541377,0.001902295518932,0.003612179477261,0.005846888428744,0.000187402541377,0.001902295518932,0.003612179477261,0.005846888428744
17,8964,92008,0.000117463158793,0.001280149879789,0.002654207320507,0.005743649266586,0.000254550300987,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.011015143052989,0.013633540189807,46,991,0.000949054673244,0.008654108633219,0.019940396217001,0.032668942194565,0.000949054673244,0.008654108633219,0.019940396217001,0.032668942194564,0.013158176214963,0.013158176214963,1.71578089916792E-14,9.83792930312488E-06,0.000110441165158,0.000216260248104,0.000464825279134,0.00018738449543,0.001900931804919,0.003611820901453,0.005839111845637,0.00018738449543,0.001900931804919,0.003611820901453,0.005839111845637
18,9950,92008,0.000115827122686,0.001253725632281,0.002620137476773,0.005638733048895,0.000117734032866,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.011015143052989,0.013496723921686,71,991,0.000948912093041,0.00865165034589,0.019936553009679,0.032652050265337,0.000948912093041,0.00865165034589,0.019936553009678,0.032652050265337,0.013158199207307,0.013158199207307,1.72845964061112E-14,9.69562706381457E-06,0.000107693415587,0.000214200372776,0.000458655400769,0.000187440804606,0.001902008649531,0.00361286187107,0.005842177821837,0.000187440804606,0.001902008649531,0.00361286187107,0.005842177821837
19,9970,92311,0.00010455050918,0.001210297178254,0.002373944056189,0.005455011551981,8.42768901195262E-05,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.004429071051325,0.006877194777276,20,991,0.000956394594289,0.008595779964163,0.020104718002217,0.032405198949906,0.000956394594289,0.008595779964163,0.020104718002216,0.032405198949905,0.012679387759818,0.012679387759818,1.73013841574188E-14,9.00203558867161E-06,0.000104662715107,0.000201403933593,0.000449347249385,0.000187882889513,0.001898605275728,0.003621943890508,0.005828844821897,0.000187882889513,0.001898605275728,0.003621943890508,0.005828844821897
20,9974,101110,0.000104884836912,0.001183264342635,0.002376814709887,0.005333682041791,0.001128365542696,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.004077557955392,0.007569770333919,9,991,0.000954808046317,0.008589492661851,0.020072940059985,0.032387332746808,0.000954808046317,0.008589492661851,0.020072940059984,0.032387332746808,0.012679387759818,0.012679387759818,1.73013841574188E-14,9.10831621228696E-06,0.00010183374804,0.000202806574942,0.000437554289244,0.000187508984034,0.001895752993491,0.003615138649524,0.005820979416695,0.000187508984034,0.001895752993491,0.003615138649524,0.005820979416695
21,11047,101110,4.29674567310972E-05,0.000604898867323,0.00097250131246,0.002650981933378,0.000104936514483,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.004077557955392,0.006546341305706,21,991,0.000966480516696,0.008692769981016,0.020342174357067,0.032929932038985,0.000966480516696,0.008692769981016,0.020342174357066,0.032929932038985,0.012679387759818,0.012679387759818,1.73013841574188E-14,3.35869828190804E-06,5.01045963927393E-05,7.46723881579088E-05,0.000197650562077,0.000187505386799,0.001884446319117,0.00361620954564,0.005796222262949,0.000187505386799,0.001884446319117,0.00361620954564,0.005796222262949
22,12132,101110,4.30751291769188E-05,0.000600834099429,0.000975456961181,0.00263407703849,7.97288984838798E-05,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.004077557955392,0.006521133689707,189,991,0.000966513560004,0.008691152522246,0.020342863230566,0.032922967890959,0.000966513560004,0.008691152522246,0.020342863230565,0.032922967890959,0.01267938836273,0.01267938836273,1.75187634687106E-14,3.36269306375049E-06,4.96597692374314E-05,7.48921292117184E-05,0.000196428659722,0.000187516491774,0.001884356681792,0.003616430604312,0.005795933816676,0.000187516491774,0.001884356681792,0.003616430604311,0.005795933816676
23,12180,102524,3.78741041574253E-05,0.000588787245654,0.000857072176423,0.002579567732887,8.00847890229791E-05,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.0039165941735,0.006360525798354,21,991,0.000971183911754,0.008683724098176,0.02044943568491,0.032898965654518,0.000971183911754,0.008683724098176,0.020449435684909,0.032898965654517,0.01267938836273,0.01267938836273,1.75187634687106E-14,3.01451147280512E-06,4.87450819160397E-05,6.70910781346336E-05,0.00019285993072,0.000187738269945,0.001882604815118,0.003621181652256,0.005790306117368,0.000187738269945,0.001882604815118,0.003621181652256,0.005790306117368
24,13182,102524,3.76843112536261E-05,0.000586145292234,0.000853302597233,0.002568637393493,5.74609520160257E-05,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.0039165941735,0.006337901961347,93,991,0.000971168516951,0.008684428613125,0.020449081008912,0.032901491516325,0.000971168516951,0.008684428613125,0.020449081008912,0.032901491516325,0.012679389014504,0.012679389014504,1.77617491201642E-14,2.99797254352357E-06,4.84699340005822E-05,6.6832082221309E-05,0.000191952189411,0.000187740924842,0.001882789124629,0.00362122807536,0.005790871177679,0.000187740924842,0.001882789124629,0.00362122807536,0.005790871177679
25,13234,103938,3.49164448588785E-05,0.00058249811552,0.000790569668332,0.002551257731089,6.2633837945706E-05,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.004125914171052,0.006552394844829,38,991,0.000975786712619,0.008697322938839,0.020555064523796,0.032965665203869,0.000975786712619,0.008697322938839,0.020555064523795,0.032965665203869,0.012679389073838,0.012679389073838,1.77999226797688E-14,2.82813710060197E-06,4.82605728703242E-05,6.30769849343128E-05,0.000190867343202,0.000187864027496,0.001882529045267,0.003624249424566,0.00579086803587,0.000187864027496,0.001882529045267,0.003624249424566,0.00579086803587
26,13286,105352,3.38480764652412E-05,0.000581020563277,0.000766286641642,0.002544245843456,5.92844188059313E-05,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.001998966443029,0.004422097697666,24,991,0.000978356543764,0.00870596230568,0.020613221242943,0.033004569088294,0.000978356543764,0.00870596230568,0.020613221242943,0.033004569088293,0.012679389073838,0.012679389073838,1.77999226797688E-14,2.76997331483646E-06,4.81727460301022E-05,6.17810256484476E-05,0.000190458712154,0.000187984252083,0.001882890120701,0.003626915823319,0.005792472607533,0.000187984252083,0.001882890120701,0.003626915823319,0.005792472607533
27,14294,105352,3.33774620498442E-05,0.000577118055706,0.000755296669365,0.002526909108721,2.62149488263473E-05,0.002363846835831,0.004609877863234,0.051775676554101,0.052254541956723,0.051712842691032,0.052197399936017,0.073040732435322,0.073829290072792,0.001122847621049,0.001116301629591,0.001998966443029,0.004389028227686,30,991,0.000978568010104,0.008707035537734,0.020617958456643,0.03300960749407,0.000978568010104,0.008707035537734,0.020617958456643,0.03300960749407,0.012679389073838,0.012679389073838,1.77999226797688E-14,2.72910047450517E-06,4.78378654622798E-05,6.08134015599579E-05,0.000188824625813,0.000188005107636,0.001882918018492,0.003627346488808,0.005792647992804,0.000188005107636,0.001882918018492,0.003627346488808,0.005792647992804
28,17318,127168,3.30512635712073E-05,0.000397270186897,0.000748449138617,0.001767986120317,2.61403312215498E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.001998966443029,0.003177461581292,24,1207,0.000978639252008,0.00868231998003,0.020619338635553,0.032899795272954,0.000978639252008,0.00868231998003,0.020619338635553,0.032899795272954,0.015583336970283,0.015583336970283,1.99284337653672E-14,2.70891980540888E-06,3.27980886133001E-05,6.04499064349556E-05,0.000136989821945,0.000188044035054,0.001882851583826,0.003628077600439,0.00579177489388,0.000188044035054,0.001882851583826,0.003628077600439,0.00579177489388
29,17374,128582,3.2633574105406E-05,0.000396605731717,0.000739220773509,0.001764969220824,2.91172103534264E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.003063774974998,0.004245246992393,28,1207,0.00097985516657,0.008685506658727,0.020647630346551,0.032915027923153,0.00097985516657,0.008685506658727,0.020647630346551,0.032915027923153,0.01558435881177,0.01558435881177,1.98443725303407E-14,2.68504845388731E-06,3.27547185046486E-05,5.9983579095802E-05,0.000136835279779,0.000188062529445,0.001882986124319,0.003628627870313,0.005792339417422,0.000188062529445,0.001882986124319,0.003628627870313,0.005792339417422
30,17378,164008,3.26335817707419E-05,0.000396605701567,0.000739220881527,0.001764969131789,0.000229573327508,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.003043040850888,0.004424968985437,19,1207,0.000979855175346,0.008685506519762,0.020647630406389,0.032915027107613,0.000979855175346,0.008685506519762,0.020647630406388,0.032915027107613,0.01558435881177,0.01558435881177,1.98443725303407E-14,2.68504950166977E-06,3.27547135484988E-05,5.99835878358817E-05,0.000136835269899,0.00018806254468,0.001882986211533,0.003628628151053,0.005792339637646,0.00018806254468,0.001882986211533,0.003628628151053,0.005792339637646
31,18788,164008,1.99158148562182E-05,0.000298427369524,0.000449758755275,0.001306391221664,2.33254467631231E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.003043040850888,0.004218721104692,104,1207,0.000980934141888,0.008698816986768,0.020673042409102,0.032982194669359,0.000980934141888,0.008698816986768,0.020673042409101,0.032982194669359,0.015584354467173,0.015584354467173,1.98124651207091E-14,1.7286834387307E-06,2.56802509843367E-05,3.84475461072553E-05,0.000102930596321,0.000188062124739,0.001882806619373,0.003628703717228,0.005792186524639,0.000188062124739,0.001882806619373,0.003628703717228,0.005792186524639
32,18863,168452,1.96526958991686E-05,0.000298146907928,0.000443749832371,0.001304743003934,2.25389677234285E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.001357997820588,0.002532891595353,33,1207,0.000981702833582,0.008701244720393,0.02069087520257,0.032993849487325,0.000981702833582,0.008701244720393,0.020690875202569,0.032993849487325,0.015584351557804,0.015584351557804,1.98446648850422E-14,1.71610920699128E-06,2.56805297697131E-05,3.81845269473536E-05,0.00010285940348,0.000188064658241,0.0018827674619,0.003628893985841,0.00579225635367,0.000188064658241,0.0018827674619,0.003628893985841,0.00579225635367
33,18938,172896,1.95179382309018E-05,0.00029794663265,0.000440856591122,0.001303902752361,2.29597987114687E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.002260050485861,0.003435365091614,30,1207,0.000982081355813,0.008702218354344,0.020699938122448,0.03299877078299,0.000982081355813,0.008702218354344,0.020699938122448,0.032998770782989,0.015584348815531,0.015584348815531,2.06580299399037E-14,1.70804574499819E-06,2.56626330884079E-05,3.80502562997555E-05,0.000102815357132,0.000188058450719,0.001882760369243,0.003628845579287,0.005792299054991,0.000188058450719,0.001882760369243,0.003628845579287,0.005792299054991
34,18942,250913,1.96280547470198E-05,0.000297063566465,0.000442140352142,0.001298896280028,0.000128340243209,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.002247260354234,0.003527955404485,34,1207,0.000982676550879,0.008705071460064,0.020712843592595,0.033010163242632,0.000982676550879,0.008705071460064,0.020712843592594,0.033010163242632,0.015584348815531,0.015584348815531,2.06580299399037E-14,1.71793848057334E-06,2.56119725515879E-05,3.8071539939586E-05,0.000102383462618,0.000188127547278,0.001883214448639,0.003630212331058,0.005793723851403,0.000188127547278,0.001883214448639,0.003630212331058,0.005793723851403
35,20423,250913,1.47246647973928E-05,0.000264741039796,0.000333576098836,0.001149953302962,3.15087699573221E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.002247260354234,0.003431123931233,45,1207,0.000982223414064,0.008705518761983,0.020704584810426,0.033018664570925,0.000982223414064,0.008705518761983,0.020704584810426,0.033018664570924,0.015584346560353,0.015584346560353,2.06493921481374E-14,1.31030818825498E-06,2.30240041835955E-05,2.93095727448905E-05,8.99712059535078E-05,0.000187975462679,0.00188230320541,0.003627304235418,0.005791063684195,0.000187975462679,0.00188230320541,0.003627304235418,0.005791063684195
36,20519,261114,1.466124997829E-05,0.000264601681066,0.000332131775774,0.001149277267636,3.12289399727896E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.001359823197278,0.002543406944293,32,1207,0.000982466260378,0.008706277083064,0.020710420790118,0.033022634816114,0.000982466260378,0.008706277083064,0.020710420790118,0.033022634816114,0.015584346560353,0.015584346560353,2.06493921481374E-14,1.30718494631363E-06,2.30149140641383E-05,2.92424162819347E-05,8.99321116190203E-05,0.000187966949498,0.001882262123652,0.003627191817752,0.005791000274281,0.000187966949498,0.001882262123652,0.003627191817752,0.005791000274281
37,22051,261114,1.45814911086051E-05,0.000263741695751,0.000330723466673,0.001145534066862,2.09285545693962E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.001359823197278,0.002533106558889,26,1207,0.000982412574275,0.008706072870728,0.020709390449951,0.033021991885164,0.000982412574275,0.008706072870728,0.02070939044995,0.033021991885163,0.015584351859898,0.015584351859898,2.06431104928381E-14,1.30354958795279E-06,2.29298441975409E-05,2.92236354191374E-05,8.9728084962635E-05,0.000187938836523,0.001882133466173,0.00362666801774,0.005790642928569,0.000187938836523,0.001882133466173,0.00362666801774,0.005790642928569
38,22170,271315,1.45556988419257E-05,0.000263709658602,0.000330096495398,0.001145341150361,2.08795241234323E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.001548974473797,0.002722208804963,22,1207,0.000982549601328,0.0087064108559,0.020712734159915,0.033023753915512,0.000982549601328,0.0087064108559,0.020712734159915,0.033023753915512,0.015584345429621,0.015584345429621,2.09925529330048E-14,1.30256768378826E-06,2.29303960212878E-05,2.91965746132591E-05,8.97211868687342E-05,0.000187935111683,0.001882113384856,0.003626622983625,0.005790611735366,0.000187935111683,0.001882113384856,0.003626622983625,0.005790611735366
39,22205,274951,7.39693862677436E-06,0.000218327462858,0.00016713547222,0.000934163169862,2.32791667323803E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.001564381161393,0.002740015135167,35,1207,0.000981828089503,0.00869635615201,0.020697041054157,0.032979776353823,0.000981828089503,0.00869635615201,0.020697041054157,0.032979776353822,0.002734932662125,0.002734932662125,2.12955257446698E-14,5.98200678097476E-07,1.934785891494E-05,1.33108963329467E-05,7.11204883309706E-05,0.000187886011919,0.001881636625505,0.003625598680656,0.005788659121156,0.000187886011919,0.001881636625505,0.003625598680656,0.005788659121156
40,22209,292360,7.39687594227001E-06,0.000218327301985,0.000167133648448,0.000934162081337,7.74792538011735E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.001538079318911,0.002767913379754,20,1207,0.000981828622727,0.008696365365086,0.020697055446591,0.032979834291359,0.000981828622727,0.008696365365086,0.02069705544659,0.032979834291358,0.002734932662125,0.002734932662125,2.12955257446698E-14,5.98198810078999E-07,1.9347899954189E-05,1.33107025130651E-05,7.11204179999901E-05,0.000187885723855,0.00188163215463,0.003625593494871,0.005788647502355,0.000187885723855,0.00188163215463,0.003625593494871,0.005788647502355
41,23818,292360,3.96357663140128E-06,0.000201432414844,8.82495892267068E-05,0.000852677323363,1.97859428045387E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.001538079318911,0.002710220068757,80,1207,0.000981963470813,0.008696537824728,0.02070000947958,0.032981121507294,0.000981963470813,0.008696537824728,0.020700009479579,0.032981121507293,0.002734934981686,0.002734934981686,2.12705989856835E-14,3.20335026535505E-07,1.84178155400631E-05,6.72926401125754E-06,6.58879404022208E-05,0.00018787525143,0.001881515749496,0.003625383673449,0.005788140213777,0.00018787525143,0.001881515749496,0.003625383673449,0.005788140213777
42,23962,302561,3.93161200530269E-06,0.000201414794155,8.75096704026269E-05,0.000852594084021,1.98020397551848E-05,0.001152354807042,nan,0.048836283242013,0.049367378586519,0.048769543849633,0.049294338388451,0.069037258049776,0.06975721750561,0.000555469389664,0.000572232528329,0.000940607624643,0.00211276447144,23,1207,0.000982035098155,0.008696767355515,0.020701801838402,0.032982401288086,0.000982035098155,0.008696767355515,0.020701801838402,0.032982401288085,0.002734934981686,0.002734934981686,2.12705989856835E-14,3.18587832510723E-07,1.84169891392412E-05,6.68246827580375E-06,6.58826950187106E-05,0.000187872097518,0.001881509544451,0.003625336988022,0.005788134425557,0.000187872097518,0.001881509544451,0.003625336988021,0.005788134425557
43,36598,373463,3.61766701087004E-06,0.000127382522056,8.09743462402439E-05,0.000533486997926,1.97843773771228E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000940607624643,0.001518611869367,42,1909,0.000982065622018,0.00869326452704,0.020702404977885,0.032967241008622,0.000982065622018,0.00869326452704,0.020702404977884,0.032967241008622,0.003728759692699,0.003728759692699,2.62218846706924E-14,2.8879526807613E-07,1.2182368434614E-05,6.16897918800286E-06,4.20841571920597E-05,0.000187885549577,0.001881520332281,0.003625589247253,0.005788070385699,0.000187885549577,0.001881520332281,0.003625589247253,0.005788070385699
44,38972,373463,3.47467084004635E-06,0.000126179640283,7.77232441735819E-05,0.000527925118115,1.32598525017974E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000940607624643,0.001512087344492,54,1909,0.000982067599529,0.008693332452962,0.020702494701161,0.032967700815833,0.000982067599529,0.008693332452962,0.02070249470116,0.032967700815833,0.003728768936409,0.003728768936409,2.62421092695668E-14,2.79264588878949E-07,1.21141287651591E-05,5.93929425158756E-06,4.17114952230316E-05,0.000187878737482,0.001881446911466,0.003625465530326,0.005787877840727,0.000187878737482,0.001881446911466,0.003625465530326,0.005787877840727
45,39143,383664,3.45767425002378E-06,0.000126169078284,7.73375157151903E-05,0.000527874950716,1.32666559177289E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.001391440313578,0.001962926836843,26,1909,0.000982111499359,0.008693435465748,0.020703591588183,0.03296824443036,0.000982111499359,0.008693435465748,0.020703591588183,0.03296824443036,0.003728767790524,0.003728767790524,2.62511413037359E-14,2.78158950253878E-07,1.21134477291058E-05,5.91337391634989E-06,4.17087567139381E-05,0.000187877297,0.001881438138917,0.003625446042216,0.005787861772772,0.000187877297,0.001881438138917,0.003625446042216,0.005787861772772
46,39314,393865,3.4499192821377E-06,0.000126162147516,7.71604351469E-05,0.000527840684625,1.32687242166509E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000895949347954,0.001467437939518,21,1909,0.000982138129816,0.008693528552433,0.020704283213972,0.032968822535552,0.000982138129816,0.008693528552433,0.020704283213971,0.032968822535551,0.003728765702816,0.003728765702816,2.62283023853229E-14,2.77663876024994E-07,1.21133098410441E-05,5.90153301228124E-06,4.17067880944345E-05,0.000187877019729,0.001881439130113,0.0036254439422,0.005787865777206,0.000187877019729,0.001881439130113,0.0036254439422,0.005787865777206
47,39485,404066,3.4463921842216E-06,0.000126160043074,7.70825417246931E-05,0.000527831336918,1.32715586082636E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000937797365085,0.001509288791041,22,1909,0.00098215469335,0.008693575927834,0.020704707989967,0.032969094134318,0.00098215469335,0.008693575927834,0.020704707989966,0.032969094134317,0.003728761485581,0.003728761485581,2.62275015100826E-14,2.77359601012349E-07,1.21130437449076E-05,5.89558238896803E-06,4.17062339539207E-05,0.000187876794404,0.001881437142999,0.003625441901795,0.005787862504593,0.000187876794404,0.001881437142999,0.003625441901795,0.005787862504593
48,39656,414267,3.44477110401658E-06,0.000126158541814,7.70468531645601E-05,0.000527823774912,1.3273772421438E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000852421523853,0.001423915163622,19,1909,0.000982164233708,0.008693607252197,0.02070495857841,0.03296927908068,0.000982164233708,0.008693607252197,0.020704958578409,0.032969279080679,0.003728768814098,0.003728768814098,2.62486387480401E-14,2.7721485662871E-07,1.21130385799326E-05,5.89281828542886E-06,4.17058145860606E-05,0.000187877088547,0.001881438354029,0.003625448158868,0.00578786651526,0.000187877088547,0.001881438354029,0.003625448158868,0.00578786651526
49,39827,424468,3.4440947651926E-06,0.000126158204016,7.703279770964E-05,0.000527822497899,1.32747285138523E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000775354894954,0.001346849490815,18,1909,0.000982170523043,0.008693625227772,0.020705123094796,0.032969386977374,0.000982170523043,0.008693625227772,0.020705123094796,0.032969386977373,0.003728768392503,0.003728768392503,2.61554705494136E-14,2.77123261121477E-07,1.21129365022248E-05,5.89144316990752E-06,4.17057298910836E-05,0.000187877235811,0.001881439127861,0.003625451437933,0.005787868993557,0.000187877235811,0.001881439127861,0.003625451437933,0.005787868993557
50,39998,434669,3.44372400031629E-06,0.000126157838073,7.70256959334892E-05,0.000527821066314,1.3275775748925E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.001209363819137,0.001380859462233,18,1909,0.000982174726099,0.00869364585551,0.020705234738967,0.032969504780247,0.000982174726099,0.008693645855509,0.020705234738967,0.032969504780246,0.00372876352359,0.00372876352359,2.62681140617368E-14,2.77058325195337E-07,1.21128645897161E-05,5.89063170669341E-06,4.17056217171722E-05,0.000187877559107,0.00188144106075,0.003625457608446,0.005787874591474,0.000187877559107,0.00188144106075,0.003625457608446,0.005787874591473
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
52,40340,455071,3.44356700365181E-06,0.000126157559866,7.70229069010629E-05,0.000527819670528,1.32762858717693E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000813829123738,0.001385325276957,22,1909,0.000982178163049,0.0086936503307,0.020705326668598,0.032969536704974,0.000982178163049,0.0086936503307,0.020705326668597,0.032969536704974,0.0037287670262,0.0037287670262,2.62869378507586E-14,2.77023731573205E-07,1.21128664433274E-05,5.89017346579015E-06,4.17055458559414E-05,0.000187877703315,0.001881440780366,0.003625460449011,0.005787873732219,0.000187877703315,0.001881440780366,0.00362546044901,0.005787873732219
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
55,40853,485674,3.44364130137037E-06,0.000126157628852,7.70249468326432E-05,0.000527819946155,1.32765318850143E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000562407994556,0.001133904393788,22,1909,0.000982180238235,0.008693657438771,0.020705382371538,0.032969578652798,0.000982180238235,0.008693657438771,0.020705382371538,0.032969578652798,0.003728764816902,0.003728764816903,2.62472763553474E-14,2.77014427852027E-07,1.21128670024088E-05,5.89015551332114E-06,4.17055708862203E-05,0.000187877814169,0.001881441266383,0.00362546254365,0.005787875059105,0.000187877814169,0.001881441266383,0.00362546254365,0.005787875059105
56,43575,485674,3.40242241201543E-06,0.000125873745109,7.6189093769031E-05,0.000526663107135,1.10395835518809E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000562407994556,0.001131667445455,129,1909,0.000982168370284,0.008693589954458,0.02070515670469,0.032969343070941,0.000982168370284,0.008693589954458,0.020705156704689,0.032969343070941,0.003728762138952,0.003728762138951,2.62858973395455E-14,2.71701549494161E-07,1.20759334266472E-05,5.81470573103486E-06,4.16136970520643E-05,0.000187871141541,0.001881418766785,0.003625337572472,0.005787808113588,0.000187871141541,0.001881418766785,0.003625337572472,0.005787808113588
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
58,43975,506076,3.40246184331996E-06,0.000125873741376,7.61899983442801E-05,0.000526663048869,1.10396205503096E-05,0.000558219867347,0.000454853858242,0.040752353377545,0.040419658538875,0.040722226557332,0.040392713666579,0.057610195914822,0.05714092114611,0.000295844184637,0.00027634235432,0.000532842922189,0.001102102410087,30,1909,0.000982168775082,0.008693591374763,0.020705167864787,0.032969351775326,0.000982168775081,0.008693591374763,0.020705167864786,0.032969351775326,0.003728767548163,0.003728767548163,2.62864312411825E-14,2.71703252153739E-07,1.20759388399024E-05,5.81473995684472E-06,4.16136979627635E-05,0.00018787113217,0.001881418772006,0.003625337397896,0.005787808099529,0.00018787113217,0.001881418772006,0.003625337397896,0.005787808099529
59,53875,556071,3.22290932629117E-06,9.34220306409208E-05,7.25425223035058E-05,0.000392345468552,1.10393044779488E-05,0.000291093386079,nan,0.034224336907679,0.033555551021021,0.034209654140916,0.033542115776365,0.048397470675606,0.047444599309247,0.000199227400417,0.000161876171788,0.000532842922189,0.000834975612746,37,2404,0.000982180805458,0.008692395378091,0.020705367876367,0.032964379058647,0.000982180805458,0.00869239537809,0.020705367876367,0.032964379058646,0.004002044603308,0.004002044603308,2.92123599280533E-14,2.54302411332893E-07,8.92484076180043E-06,5.5301400206964E-06,3.06308862464458E-05,0.000187885376789,0.00188145852267,0.003625600149576,0.005787876239977,0.000187885376789,0.00188145852267,0.003625600149576,0.005787876239977
60,57212,556071,3.21019265351938E-06,9.3277503296906E-05,7.2293950753128E-05,0.000391744167781,9.88094494523961E-06,0.000291093386079,nan,0.034224336907679,0.033555551021021,0.034209654140916,0.033542115776365,0.048397470675606,0.047444599309247,0.000199227400417,0.000161876171788,0.000532842922189,0.000833817253213,32,2404,0.000982178178452,0.008692430039916,0.0207052993544,0.032964509137394,0.000982178178452,0.008692430039916,0.020705299354399,0.032964509137394,0.004002044312547,0.004002044312547,2.92084881771614E-14,2.52979801222895E-07,8.90855945170216E-06,5.51139916508096E-06,3.05851287534541E-05,0.000187886174448,0.001881454132179,0.003625614281942,0.005787867018973,0.000187886174448,0.001881454132179,0.003625614281941,0.005787867018973


==> results/20180531022458sample/adaptive_P3_domsquare_sol_error.dat <==
refine, tt_dof, tt_op_dof, L2, H1, L2_rel, H1_rel, resnorm, eta, sampled_eta, rhs, sampled_rhs, sq, sampled_sq, zero, sampled_zero, jump, sampled_jump, zeta, overall, als_iter, m_dofs, L2_semi, H1_semi, L2_semi_rel, H1_semi_rel, L2_disc, H1_disc, L2_disc_rel, H1_disc_rel, coef_cont_semi, coef_cont_disc,coef_semi_disc, rms_L2, rms_H1, rms_L2_rel, rms_H1_rel, rms_L2_semi, rms_H1_semi, rms_L2_semi_rel, rms_H1_semi_rel, rms_L2_disc, rms_H1_disc, rms_L2_disc_rel, rms_H1_disc_rel  
0,1170,73716,0.0014025981249155229,0.024036183658076631,0.030268934643803067,0.1010758691874678,0.009983136756760316,0.11645720504929563,0.2046601308573269,0.2382128316849092,0.23766130693578691,0.29656372666787323,0.25669143730692184,0.32770037956507531,0.33300559949908565,0.067660259940031747,0.045624764158507539,0,0.12644034180605596,43,49,0.0014025971956926676,0.024036169950002663,0.030268915554047624,0.10107581948790383,0.0014025971956926776,0.02403616995000268,0.030268915554047801,0.10107581948790369,6.8302021137009687e-06,6.8302021136724296e-06,4.5533683120286643e-15,0.00012938638162340188,0.0020621046136183865,0.0025625532392165953,0.007680455609952128,0.00012938637779588859,0.0020621042978550257,0.0025625522174384098,0.007680451368016923,0.00012938637779588968,0.0020621042978550318,0.0025625522174384297,0.0076804513680169212
1,1938,76470,0.00077627852698274947,0.0132490175938214,0.017007426601322831,0.056376355186338482,0.0061075992875236403,0.069834290669466989,0.083075118325752179,0.17616076470075043,0.17834224451857844,0.19043510140675679,0.18811590385236476,0.24819473001135731,0.25169179671155312,0.03469807519868208,0.032125367283205017,0,0.075941889956990624,44,103,0.00077627858177165281,0.013249010957026342,0.017007425641430138,0.056376326851452524,0.00077627858177165866,0.013249010957026342,0.017007425641430256,0.056376326851452413,9.1252909992689641e-06,9.1252909992399888e-06,6.1633134470141486e-15,6.9599767254849222e-05,0.0011693072320885227,0.0014385592595099409,0.0044626172989227662,6.9599761787921436e-05,0.0011693065010354043,0.0014385587711145259,0.0044626140959420331,6.9599761787922113e-05,0.0011693065010354071,0.001438558771114538,0.004462614095942034
2,3336,77694,0.00033479573698587162,0.0079448406515744002,0.0072113172224109916,0.033074609855198001,0.0033903381211722408,0.042926602722812998,0.045176839578707606,0.14587497195288021,0.14649176041141435,0.15206890719727426,0.1505691404230769,0.20748177042562321,0.20669348599547621,0.026175788714850594,0.020832389639809636,0,0.046316940843985237,106,127,0.00033479579137221801,0.0079448334165574414,0.0072113174479027584,0.033074581486067907,0.00033479579137222891,0.0079448334165574605,0.0072113174479029978,0.033074581486067955,1.0066071265168302e-05,1.0066071265147861e-05,6.8323593798518927e-15,3.1429861134621171e-05,0.00070357852702048027,0.00062589474802304259,0.0025665358592456269,3.1429912713233232e-05,0.00070357819500164542,0.0006258948958616134,0.0025665323756645397,3.1429912713233985e-05,0.00070357819500164607,0.00062589489586162836,0.0025665323756645388
3,4581,80601,0.00025860593977313021,0.0063651828510039154,0.0056140436374803853,0.026640903654440544,0.0022654289436154509,0.023537728950893781,0.023069992049254303,0.12633143148753675,0.12713673279510776,0.12776822722418765,0.12791124153452277,0.17876726606996224,0.17925957948433779,0.014339089286962793,0.012766635592422897,0,0.025803157894509231,36,184,0.00025860639817271153,0.0063651809804935464,0.0056140515013740153,0.026640893105104205,0.00025860639817271451,0.0063651809804935594,0.0056140515013740665,0.026640893105104233,1.1873946049391149e-05,1.1873946049316944e-05,8.2946983952514233e-15,2.3566770247184567e-05,0.0005506429584601801,0.00048653564172040784,0.0020590880264259141,2.3566816486053102e-05,0.00055064316403382121,0.00048653603778147947,0.0020590865938513612,2.3566816486053394e-05,0.00055064316403382078,0.00048653603778148365,0.0020590865938513586
4,5860,82743,0.00016387013770836873,0.0048298199699925151,0.0035804424863935358,0.02028841182942193,0.0016857269763493801,0.01820356586127541,0.012605847171029238,0.10940622896466017,0.11087638445098663,0.10993543743371276,0.11135823842821634,0.15486969784686511,0.15638776788632663,0.0093812234846650175,0.0097094726826381147,0,0.019889292837624792,87,226,0.00016386984584924346,0.0048298088141902566,0.0035804344471776234,0.020288364374018368,0.00016386984584923945,0.0048298088141902817,0.0035804344471775276,0.020288364374018472,1.3056557245064333e-05,1.3056557245009527e-05,9.3548735788766154e-15,1.4496258112827462e-05,0.00043068394417124462,0.00030063339653025413,0.0016201932833956149,1.4496348133495223e-05,0.00043068436950814508,0.00030063385217311058,0.0016201901629088185,1.4496348133495123e-05,0.00043068436950814519,0.00030063385217310885,0.0016201901629088215
5,7260,85191,0.00010992792414662589,0.0034296221572389565,0.0023952494913171366,0.014341238407224614,0.0012227279963301734,0.011545281246739331,0.0097936700235760812,0.09791251924961869,0.097221499693643076,0.097989996036393634,0.097174444911504634,0.13835272835607071,0.13712860696910104,0.0069636676457159015,0.0065311271471629462,0,0.012768009243069504,42,274,0.00010992807608083855,0.0034296254406627103,0.002395251226666912,0.014341243676090807,0.0001099280760808261,0.0034296254406627198,0.0023952512266666171,0.014341243676090843,1.4389126298200794e-05,1.4389126298145001e-05,1.0230284192603527e-14,9.6968854080519077e-06,0.0003034120900058356,0.00019963255661393495,0.0011245823949625111,9.6970212240832959e-06,0.00030341382501634223,0.00019963438575823408,0.0011245846201244699,9.6970212240828673e-06,0.00030341382501634283,0.00019963438575822272,0.0011245846201244736
6,9880,87639,6.5199305709951749e-05,0.0020732212172334388,0.0014422172165095689,0.0087589496486202394,0.00083737407260804511,0.010310797275275747,0.014683224598899113,0.091475258833164888,0.09180373038461169,0.091342347896493689,0.091708678047936226,0.12852394526324024,0.12945823797235773,0.0047805954452872588,0.0052288983092947964,0,0.011148171347883791,39,322,6.5199454021813401e-05,0.0020732226071133071,0.0014422195876508301,0.0087589544561967516,6.5199454021797707e-05,0.0020732226071133028,0.0014422195876504628,0.0087589544561967377,1.5449892756118957e-05,1.5449892756082206e-05,1.115450544402695e-14,5.6092268728081953e-06,0.00017845486804193389,0.00012009933082526363,0.0006718359467859402,5.6092794596707238e-06,0.00017845483680403975,0.00012010004212389169,0.00067183602649921784,5.6092794596700996e-06,0.00017845483680403848,0.00012010004212387452,0.00067183602649921546
7,12096,91617,4.9490711411561099e-05,0.0018602776252990348,0.0010895380467435504,0.007850068634613851,0.00067098793754258193,0.0068879883292483199,0.011069109996393796,0.080175959862339288,0.080161527655317227,0.080153701545982933,0.080104538874129438,0.11289616189675127,0.11317760288476358,0.0039074487533162575,0.0037425277145275628,0,0.0075589762667909021,149,400,4.9490843537681656e-05,0.0018602823203378918,0.0010895395965612245,0.0078500817700482371,4.949084353765901e-05,0.0018602823203378899,0.0010895395965606969,0.0078500817700482318,1.7115476669641778e-05,1.7115476669623652e-05,1.2233637233867586e-14,4.11950090580721e-06,0.00015846544139601834,8.6739147081074856e-05,0.00059516305174662858,4.1195679851966299e-06,0.00015846623452413558,8.6739868497952237e-05,0.00059516469721722289,4.1195679851956626e-06,0.00015846623452413458,8.673986849792833e-05,0.00059516469721722181
8,14880,96819,3.451693653363779e-05,0.0011063610633071904,0.00075061765223626367,0.004590286307494815,0.00050150482551216183,0.0047766748819580906,0.0074360188486391823,0.075915742321846641,0.076413646498215609,0.07577893421024133,0.076240936123362579,0.10703585383731576,0.1078627237051006,0.0025142753793980194,0.0023362525312741089,0,0.0052781797074702526,61,502,3.4516899237338265e-05,0.0011063589496134181,0.00075061668171903741,0.0045902808540507082,3.4516899237300853e-05,0.0011063589496134053,0.00075061668171815508,0.0045902808540506466,1.9288862392605301e-05,1.928886239261744e-05,1.4257518685871226e-14,3.1280655176707712e-06,9.8684698683877144e-05,6.4499922695021266e-05,0.00036099300000222477,3.1281089800537795e-06,9.8684731983166753e-05,6.4500089854652414e-05,0.00036099238423202134,3.1281089800526856e-06,9.868473198316552e-05,6.4500089854622707e-05,0.00036099238423201912
9,17536,100797,2.8660273396855393e-05,0.00085792671782194529,0.0006236690150535813,0.0035372496293284896,0.00037095424303847053,0.0031238735152341662,0.0053704520274513255,0.069359556085605761,0.068873063927211597,0.069297556506492775,0.068784576420704624,0.097915509424832084,0.097300726325195167,0.0018410276317000385,0.0015404678030302632,0,0.0034948277582726368,47,580,2.8659756988130848e-05,0.0008579184387920211,0.00062365964974150662,0.0035372263749046153,2.8659756988083095e-05,0.00085791843879196256,0.0006236596497403887,0.0035372263749043364,2.0648597030084627e-05,2.0648597030077678e-05,1.5021725034100899e-14,2.6474583951720108e-06,7.8258018172578848e-05,5.5039536624736745e-05,0.0002831636709525656,2.647364212820783e-06,7.8256364052270091e-05,5.5037734357853852e-05,0.00028315977711290794,2.6473642128189793e-06,7.8256364052266432e-05,5.5037734357806791e-05,0.00028315977711289184
10,24444,111507,1.9239387737472809e-05,0.0006961514724217675,0.0004177242015902824,0.0028592121314645492,0.00024294082764085448,0.0024444644969032286,0.0020758555289567106,0.061159941281721544,0.060522709620216116,0.061175718572702695,0.0605474357075503,0.08648924953790689,0.085584158850591008,0.0013009616970786361,0.0012780071622998542,0,0.0026874053245440829,96,790,1.9239093249329905e-05,0.00069614543669578425,0.00041771779097812004,0.0028591887736096034,1.9239093249278081e-05,0.00069614543669575075,0.00041771779097689923,0.0028591887736094247,2.4046130227617413e-05,2.4046130227674544e-05,1.7136921316430324e-14,1.7070221280921874e-06,6.423798158146829e-05,3.470795423415425e-05,0.00022855210925810444,1.707000065285541e-06,6.423714898550277e-05,3.470735480393833e-05,0.00022854974336532845,1.7070000652833459e-06,6.4237148985501455e-05,3.4707354803876361e-05,0.00022854974336532257
11,29830,120993,1.6420155384213799e-05,0.00049563602738069172,0.00035926004432894164,0.0020387883599222991,0.00019127737081416936,0.0014856326081105885,nan,0.05467144842208907,0.054129207140866005,0.054645120926750258,0.054091352390059112,0.077344899640407277,0.076512577741713036,0.00081887188252250244,0.00073224848489224562,0,0.001676909978924758,44,976,1.641983427483856e-05,0.00049563145678893476,0.00035925270036503632,0.0020387660158140046,1.641983427478307e-05,0.00049563145678888066,0.00035925270036373441,0.0020387660158137206,2.6732821993664688e-05,2.6732821993685216e-05,1.9802799853112395e-14,1.4199121771837329e-06,4.6511621609450683e-05,2.9522343570674711e-05,0.00016813972259608264,1.4199348993502359e-06,4.6512205323503504e-05,2.9522358338213133e-05,0.00016813970792473002,1.4199348993472122e-06,4.6512205323502373e-05,2.9522358338134064e-05,0.00016813970792472051
12,33900,126042,1.3469067441335568e-05,0.00031603072788199889,0.00029772228913911027,0.00131918973302465,0.00015884275633382011,0.0012987881788045536,nan,0.052092437872468735,0.052561177131276351,0.052043872942600045,0.05251154078175084,0.073642288038181472,0.074288795759586704,0.00058198740744828839,0.00061054847809341689,0,0.0014576309351383738,284,1075,1.3468617730137078e-05,0.00031602555182797264,0.0002977129252808701,0.0013191696968991437,1.3468617730073235e-05,0.00031602555182789658,0.00029771292527937748,0.0013191696968987536,2.8148029067658977e-05,2.8148029067681996e-05,2.1095682345587692e-14,1.1338833401379916e-06,2.8348025935652121e-05,2.422442022096726e-05,0.00010547297525258539,1.1338495384261406e-06,2.8347820363954067e-05,2.4223524539334824e-05,0.00010547131195418462,1.1338495384223657e-06,2.8347820363952766e-05,2.42235245392379e-05,0.00010547131195417023
13,41685,139506,1.2507437041204951e-05,0.00025068640112557944,0.00027722798549003946,0.0010535698210725436,0.00013358954136865968,0.00096548464861211569,nan,0.046058334396497751,0.046904305577353179,0.046011730173025796,0.046850606420829527,0.06511220441451665,0.066289479074359753,0.000467637629887186,0.00048372808838559946,0,0.0010990741899807753,97,1339,1.2506493573343394e-05,0.00025067068809807292,0.00027720932768829305,0.0010535188223976314,1.2506493573277793e-05,0.00025067068809797794,0.00027720932768676178,0.0010535188223971539,3.1278672928972136e-05,3.1278672928939569e-05,2.3402811614367415e-14,1.0284058954060353e-06,2.1939117077316742e-05,2.2093076969424073e-05,8.3075393890355879e-05,1.0282964489232759e-06,2.1936873926356464e-05,2.2090973372207194e-05,8.3069315220524732e-05,1.028296448919025e-06,2.1936873926353713e-05,2.2090973372100071e-05,8.3069315220505772e-05
14,55792,166281,1.1328958904582505e-05,0.00018791531954195125,0.00025172375842312425,0.0007869632523983043,0.00010885359073811219,0.00054034638694813611,nan,0.040136548545519506,0.040124901545716324,0.040118840872006935,0.040101559044787766,0.056752622809153629,0.05672670318062973,0.00030695557670084667,0.00026089477788656925,0,0.0006491999776862483,93,1864,1.1328977918414858e-05,0.00018790773235384924,0.00025172416181227603,0.00078694064591684917,1.1328977918348602e-05,0.00018790773235372214,0.00025172416181072486,0.0007869406459162084,3.8497066955288957e-05,3.849706695514816e-05,2.77478044053402e-14,9.0917643495922381e-07,1.6669655045669737e-05,1.9549154416120941e-05,6.2108827168156082e-05,9.0919301556319018e-07,1.6668732665876719e-05,1.9549300932776923e-05,6.2106570023333756e-05,9.0919301555842382e-07,1.6668732665872945e-05,1.9549300932657261e-05,6.2106570023306976e-05
15,67137,184488,1.0845030185154786e-05,0.00014608774752224792,0.00024134843691723439,0.0006170438596468826,9.1714616598129661e-05,0.00038620783849497718,nan,0.036092858792924225,0.035608072073530665,0.036072508048669842,0.035585545875039863,0.051034045731718852,0.050340386440315958,0.0002385945015443129,0.00019440019687249978,0,0.00047792245509310684,63,2221,1.0845208349642691e-05,0.0001460842264027062,0.00024135248287535235,0.00061703722672396834,1.0845208349577214e-05,0.0001460842264025655,0.00024135248287381929,0.00061703722672326838,4.2224962507435557e-05,4.2224962507375689e-05,3.0077282864291734e-14,8.7177359026446918e-07,1.2826712517798982e-05,1.8812597563564415e-05,4.8789947799197297e-05,8.7178868341505725e-07,1.2826064947387285e-05,1.8812895914380642e-05,4.8789530203111297e-05,8.7178868341013038e-07,1.282606494738274e-05,1.8812895914257155e-05,4.8789530203080608e-05
16,85080,215088,1.0520295097046245e-05,0.00012201740142382202,0.00023394839400384844,0.00051436711251892284,7.3917077520976106e-05,0.00031081516649295553,nan,0.03258809417182075,0.032261267056354535,0.032574668134262186,0.032247585285585675,0.046084394059844852,0.045613904692928801,0.00018343361160219688,0.00016970141651556625,0,0.00038473224401393161,62,2821,1.052051850038733e-05,0.00012201353363777785,0.00023395344793742363,0.00051436022419239929,1.0520518500321626e-05,0.00012201353363761825,0.00023395344793588547,0.00051436022419160913,4.640320872729628e-05,4.6403208727250174e-05,3.334096061387897e-14,8.483041625429162e-07,1.0755115452876828e-05,1.8272200282750661e-05,4.0533926448352631e-05,8.4831282676312622e-07,1.0754234372383797e-05,1.8272386558321913e-05,4.053263895674908e-05,8.483128267580707e-07,1.0754234372378183e-05,1.827238655819498e-05,4.0532638956711316e-05
17,108850,255021,1.0222436432390556e-05,9.741339717982646e-05,0.00022744210613552114,0.00041968722347263511,6.4477028249578986e-05,0.00020658417157966771,nan,0.028650784164882533,0.028672929525533405,0.028641544364541117,0.028661497654072728,0.040517793159571797,0.040541171395822459,0.00011590859581084484,0.00010449791761412492,0,0.0002710611998292467,72,3604,1.0222700485354219e-05,9.741086167197889e-05,0.00022744781828487021,0.00041968310747559891,1.0222700485287257e-05,9.7410861671802518e-05,0.00022744781828330275,0.00041968310747470547,5.5026765112323336e-05,5.502676511224324e-05,3.8055107054822723e-14,8.2444775617113286e-07,8.2193267254664556e-06,1.7797417316920528e-05,3.283083204701442e-05,8.2446618885393771e-07,8.219069186713796e-06,1.7797718989576693e-05,3.2830441720102399e-05,8.2446618884875535e-07,8.2190691867076042e-06,1.7797718989446718e-05,3.2830441720057344e-05
18,127920,282561,9.9706714317792173e-06,8.5273334718588954e-05,0.0002218634503328073,0.00036744111887605855,5.6471262700993956e-05,0.00015669974478849837,0.00014024794818509251,0.025602483214417361,0.025340486998348274,0.025596023453298315,0.025334647943138156,0.0362026318813925,0.03583246733291906,8.161654403345991e-05,7.4848236593975299e-05,0,0.00021317100748949233,93,4144,9.9708661988709338e-06,8.5269417728520082e-05,0.00022186798476400121,0.00036743245826949793,9.9708661988042604e-06,8.526941772831758e-05,0.0002218679847624437,0.00036743245826847975,5.8268539443094989e-05,5.8268539442938776e-05,4.1000871680553102e-14,8.0726724451563042e-07,7.1570428830049357e-06,1.742390738439127e-05,2.8405974784034581e-05,8.0726881939708318e-07,7.1565096675445935e-06,1.7423962714527576e-05,2.8405239230143887e-05,8.0726881939173183e-07,7.1565096675356192e-06,1.742396271439347e-05,2.8405239230083338e-05

